Exact Recursive Probabilistic Programming

Recursive calls over recursive data are useful for generating probability distributions, and probabilistic programming allows computations over these distributions to be expressed in a modular and intuitive way. Exact inference is also useful, but unfortunately, existing probabilistic programming languages do not perform exact inference on recursive calls over recursive data, forcing programmers to code many applications manually. We introduce a probabilistic language in which a wide variety of recursion can be expressed naturally, and inference carried out exactly. For instance, probabilistic pushdown automata and their generalizations are easy to express, and polynomial-time parsing algorithms for them are derived automatically. We eliminate recursive data types using program transformations related to defunctionalization and refunctionalization. These transformations are assured correct by a linear type system, and a successful choice of transformations, if there is one, is guaranteed to be found by a greedy algorithm.

==> benchmarks/pcfg-dice.csv <==
command,mean,stddev,median,user,system,min,max,parameter_length
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/1.dice,0.69119263546,0.08031295539596449,0.66949101196,0.01038386,0.011775972,0.6100556314600001,0.90323783446,1
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/2.dice,0.6986943051600001,0.03355295879613964,0.6990727429600001,0.00953006,0.01028304,0.66125485246,0.73691494146,2
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/3.dice,0.6781541256600001,0.02860366061905557,0.67598586646,0.008383264,0.010318939999999999,0.6378086954600001,0.7397030374600001,3
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/4.dice,0.67594868236,0.026759182635456336,0.67786562846,0.00936526,0.00904634,0.62416010546,0.7148334444600001,4
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/5.dice,0.69557696426,0.030082656489985732,0.6999080129600002,0.01151556,0.006769739999999999,0.65063245946,0.7421320224600001,5
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/6.dice,0.6943653723600001,0.013953596574750786,0.6909980624600001,0.00975166,0.011373155999999999,0.6764974384600001,0.7191355944600001,6
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/7.dice,0.68993349496,0.026939233391988775,0.68729504896,0.00903536,0.008776439999999998,0.65449530546,0.74337282246,7
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/8.dice,0.69361976636,0.029574167213757947,0.70180668796,0.007738159999999999,0.011553039999999997,0.62891462046,0.7286893054600001,8
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/9.dice,0.68534906236,0.03501479705114803,0.6790100024600001,0.00954416,0.01090124,0.63033649246,0.73934800146,9
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/10.dice,0.7252779891600001,0.03166559787993442,0.7263737509600001,0.00921116,0.00999724,0.67592647346,0.7815090224600001,10
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/11.dice,0.7486423947600002,0.022495875120580582,0.74558885746,0.01048416,0.00894564,0.71320736646,0.7921982754600001,11
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/12.dice,0.8385074863600002,0.0386303657738931,0.8398622554600002,0.011344360000000001,0.00848834,0.7849171584600001,0.89822571246,12
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/13.dice,1.01353068056,0.05445311486239321,1.00318365646,0.01259276,0.007376455999999999,0.9358177644600001,1.10953001346,13
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/14.dice,1.33704885156,0.03727734920072887,1.35068707896,0.01143336,0.007667156,1.25145360646,1.37071230646,14
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/15.dice,6.42715213486,0.33642021115356735,6.28852444296,0.00865496,0.010991439999999998,6.12189894746,7.07129496246,15
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/16.dice,10.19137339526,0.062181619835073115,10.18440597396,0.01172186,0.00812604,10.08508215246,10.29431526946,16
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/17.dice,22.34899169566,0.13795348202485752,22.322652909960002,0.011941959999999998,0.0070686559999999996,22.181761635460003,22.582102234460002,17
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/18.dice,37.286709485459994,0.2644234698182108,37.13136561746,0.011399959999999999,0.00843944,37.077341821459996,37.71285694046,18
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/19.dice,161.83312020836,1.0675101713625819,162.01784228245998,0.01397676,0.01315374,160.58707586046,163.32226466246,19
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/20.dice,266.19368404736,1.7178656941807613,266.50965844446,0.014743559999999998,0.01504364,263.96973512146,268.26886027145997,20
docker run -i sholtzen/dice dice -skip-table /dev/stdin </tmp/21.dice,779.5040679871599,12.626888157212003,776.18031670346,0.016419859999999998,0.04937444,771.3263480794601,814.45111339846,21


==> benchmarks/pcfg-exact.tsv <==
0	0.0
1	0.9
2	8.100000000000002e-2
3	1.4580000000000004e-2
4	3.280500000000001e-3
5	8.266860000000003e-4
6	2.232052200000001e-4
7	6.313519080000004e-5
8	1.8467043309000013e-5
9	5.540112992700004e-6
10	1.6952745757662015e-6
11	5.270762771927645e-7
12	1.6602902731572084e-7
13	5.2873859468237245e-8
14	1.6995169114790546e-8
15	5.5064347931921376e-9
16	1.796474351278935e-9
17	5.896662870668505e-10
18	1.945898747320607e-10
19	6.45219058322096e-11
20	2.1485794642125802e-11
21	7.182394208939197e-12
22	2.409366784635058e-12
23	8.108043005684936e-13
24	2.736464514418666e-13
25	9.260195916792765e-14
26	3.1413433840812384e-14
27	1.0680567505876213e-14
28	3.639021928787824e-15
29	1.2422867963792914e-15
30	4.2486208436171774e-16
31	1.4554952696520785e-16
32	4.9941681439936934e-17
33	1.716177780390561e-17
34	5.905670597226341e-18
35	2.0349253543585615e-18
36	7.02049247253704e-19
37	2.424916048622253e-19
38	8.385104441814845e-20
39	2.9025361529359084e-20
40	1.0057287769922924e-20
41	3.488161758251316e-21
42	1.2108904389358141e-21
43	4.207140269232806e-22
44	1.4629374118014083e-22
45	5.091022193068899e-23
46	1.7730038159339955e-23
47	6.179106915957205e-24
48	2.1549635369400745e-24
49	7.520382955443936e-25
50	2.6261177280410217e-25
51	9.175964296802159e-26
52	3.208058286843524e-26
53	1.1222151063788474e-26
54	3.927752872325968e-27
55	1.3754276421999667e-27
56	4.818908989279169e-28
57	1.6891544141368031e-28
58	5.92368979026596e-29
59	2.0783115026865323e-29
60	7.294873374429729e-30
61	2.5615768472177845e-30
62	8.998571569742477e-31
63	3.162355151652355e-31
64	1.1117654830027806e-31
65	3.909993683299012e-32
66	1.375606868578833e-32
67	4.8413149195655077e-33
68	1.7044276349176217e-33
69	6.0025494968838e-34
70	2.1146124370450644e-34
71	7.451775095051762e-35
72	2.626750721005747e-35
73	9.261995008039443e-36
74	3.266730671754453e-36
75	1.1525025809949714e-36
76	4.0671209503006735e-37
77	1.435640875703537e-37
78	5.06891663036864e-38
79	1.7901616960415839e-38
80	6.323746191266894e-39
81	2.2343903209143025e-39
82	7.896662378060552e-40
83	2.7914225803891158e-40
84	9.869672694947232e-41
85	3.4903807201189857e-41
86	1.2346207151862743e-41
87	4.368002944072817e-42
88	1.545677405436676e-42
89	5.470655985534304e-43
90	1.9366122188791436e-43
91	6.856884142009453e-44
92	2.4282313624637833e-44
93	8.600638825758823e-45
94	3.0468220521039234e-45
95	1.0795371607770327e-45
96	3.825609813503608e-46
97	1.355922323590248e-46
98	4.806606277706657e-47
99	1.704160407550542e-47
100	6.04295280517422e-48


==> benchmarks/pcfg-pac.csv <==
command,mean,stddev,median,user,system,min,max,parameter_size
node '/tmp/159 rejection.js',0.18163816695000004,0.0023313041465508086,0.1810613572,0.20747699249999996,0.0159657625,0.1791810402,0.1868099262,159
node '/tmp/17484 rejection.js',0.22076230358461538,0.0026441655076991847,0.2201412792,0.29432871846153846,0.027742710769230763,0.2168911772,0.2256466162,17484
node '/tmp/103730 rejection.js',0.3755898757000001,0.038252558682726666,0.39829241170000007,0.48539378000000005,0.03474468,0.31992369820000005,0.4149076702000001,103730
node '/tmp/468570 rejection.js',0.8564300963000001,0.007853115896333763,0.8566300662000002,0.98615598,0.04218738,0.8451779032000001,0.8719463472000001,468570
node '/tmp/1851340 rejection.js',3.2892243228,0.9664557775378929,2.8826662417,3.44931608,0.07638948,2.5591205992,5.2800514972000006,1851340
node '/tmp/6886680 rejection.js',11.741958543299997,0.5804831325393106,11.8538665222,12.012017279999998,0.19969057999999998,10.6481063582,12.585761375199999,6886680
node '/tmp/24346848 rejection.js',42.3095981988,0.5395645640985457,42.28227547269999,43.97272798,0.73422298,41.2170988882,43.1503111822,24346848


==> benchmarks/pcfg-perpl.csv <==
command,mean,stddev,median,user,system,min,max,parameter_length
./../../perpl/perplc /tmp/1.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,0.45748066746000016,0.0034015270751319394,0.4564708953600001,0.42233694,0.05070882,0.45471542236,0.46663265736000004,1
./../../perpl/perplc /tmp/2.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,0.48291988736000013,0.0011670319610328664,0.48278882936,0.4509920399999999,0.04731012,0.48077056836000004,0.48491234236,2
./../../perpl/perplc /tmp/3.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,0.5164376255600001,0.0009772228943868227,0.5164375108600001,0.48565053999999996,0.04663562,0.51496101336,0.5180015573600001,3
./../../perpl/perplc /tmp/4.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,0.61540304236,0.05331730656224294,0.63093084336,0.5822090400000001,0.052326819999999996,0.55675419636,0.66752954036,4
./../../perpl/perplc /tmp/5.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,0.68944922326,0.053102830938528786,0.72014184136,0.66526514,0.04452912,0.60409273336,0.73232677536,5
./../../perpl/perplc /tmp/6.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,0.79248139656,0.0044159627203472955,0.79386878886,0.7660165400000001,0.04795822,0.7812170243600001,0.79672575436,6
./../../perpl/perplc /tmp/7.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,0.87550845496,0.09857319656265318,0.8715026893600001,0.8491247399999999,0.04633772,0.75690680436,1.10825134936,7
./../../perpl/perplc /tmp/8.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,1.06897043106,0.3282612968652183,0.8753788498600001,1.0343332399999998,0.055096120000000005,0.82306016536,1.63391894436,8
./../../perpl/perplc /tmp/9.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,1.22777047556,0.33554929503591213,1.11646257536,1.18766824,0.06144822,0.9157548373600001,1.74043672936,9
./../../perpl/perplc /tmp/10.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,1.41446034216,0.38807501049620324,1.37682536836,1.3768960399999999,0.05961132,1.01062385136,1.93361936836,10
./../../perpl/perplc /tmp/11.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,1.46482853376,0.33583531456685856,1.4363428543599999,1.4214914399999996,0.06458752,1.11195890236,2.02715502836,11
./../../perpl/perplc /tmp/12.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,1.7221030051599997,0.4247245655727122,1.7184221288600001,1.68797914,0.05849161999999999,1.24510917836,2.33916949936,12
./../../perpl/perplc /tmp/13.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,1.9802329871599997,0.49188880375101324,2.04910912286,1.95080824,0.053092020000000004,1.38356499336,2.63451081136,13
./../../perpl/perplc /tmp/14.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,2.15413521626,0.49495111468750036,2.01440097436,2.1138171399999997,0.06544532,1.59954531636,2.87624991436,14
./../../perpl/perplc /tmp/15.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,2.54106608536,0.545998423706969,2.35522490986,2.49723844,0.07023862,1.94641987936,3.21559469436,15
./../../perpl/perplc /tmp/16.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,2.70188959386,0.5911434441141064,2.79718183586,2.6632090399999995,0.06441322000000001,1.94789293036,3.50749679636,16
./../../perpl/perplc /tmp/17.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,3.125089741660001,0.6298274532987234,3.25362067136,3.0832038400000004,0.06856531999999999,2.43091002236,4.00255395436,17
./../../perpl/perplc /tmp/18.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,3.57107209336,0.7115622896193144,3.72355523936,3.53365884,0.06552522,2.50499960936,4.4331617763599995,18
./../../perpl/perplc /tmp/19.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,3.8907669794599995,0.6900909945474598,3.80334658436,3.8516366399999997,0.06871321999999999,2.97672404936,4.8389039153599995,19
./../../perpl/perplc /tmp/20.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,4.366048616659999,0.184117149141304,4.376882718359999,4.32469774,0.07074452,4.084375436359999,4.64189154336,20
./../../perpl/perplc /tmp/21.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,4.81106518196,0.8116345956057375,4.65226225986,4.781663440000001,0.060450519999999994,3.91069304336,5.89863475336,21
./../../perpl/perplc /tmp/22.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,5.4276116307599995,0.8324588874544304,5.44273918036,5.381816339999999,0.07776771999999998,4.333456591359999,6.48501319436,22
./../../perpl/perplc /tmp/23.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,5.900589122559999,0.7880125622206784,5.84956420236,5.85904414,0.07316711999999999,4.947302993359999,7.18198757136,23
./../../perpl/perplc /tmp/24.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,6.36049080306,0.7175604808578419,6.32132020986,6.33510184,0.05997542,5.50715398736,7.41205486136,24
./../../perpl/perplc /tmp/25.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,7.0800932981599995,0.5966910229087679,7.08364245986,7.0472110400000005,0.06547232,6.368281801359999,7.93416328936,25
./../../perpl/perplc /tmp/26.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,7.643606588659999,0.49884202062830596,7.43945713736,7.6015222399999995,0.07824592,7.129736374359999,8.38514916136,26
./../../perpl/perplc /tmp/27.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,8.298186787259999,0.3469385544548908,8.15770002136,8.261536240000002,0.07361822,7.981547379359999,8.85781715736,27
./../../perpl/perplc /tmp/28.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,9.216484639960001,0.17447895132193025,9.30993166536,9.18203334,0.06721521999999999,8.94115802236,9.39254385736,28
./../../perpl/perplc /tmp/29.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,9.889720433259999,0.2105160583216529,9.899874326860001,9.868621139999998,0.05631242000000001,9.399248136359999,10.27129396136,29
./../../perpl/perplc /tmp/30.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,10.75507736806,0.3263811041505661,10.86124849836,10.72138524,0.06971282000000001,10.00301279436,11.06656796836,30
./../../perpl/perplc /tmp/31.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,11.64129770406,0.44579150460909056,11.61773808536,11.60764964,0.07122302,11.00761561036,12.48084637436,31
./../../perpl/perplc /tmp/32.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,12.71536512146,0.6081255911183702,12.76688177136,12.686016939999998,0.07117442,11.67861406536,13.429295485359999,32
./../../perpl/perplc /tmp/33.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,13.599169655959997,0.686319835396204,13.467355560359998,13.570613740000002,0.06955642,12.68434399236,14.551756662359999,33
./../../perpl/perplc /tmp/34.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,14.652120638260001,0.16526991076121675,14.66643312486,14.618514439999998,0.07395101999999999,14.37185379636,14.93553504736,34
./../../perpl/perplc /tmp/35.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,15.831280646260002,0.8207224012276084,15.75711038536,15.801279239999996,0.07263631999999999,14.90283661236,16.83789931136,35
./../../perpl/perplc /tmp/36.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,16.82942838486,0.561827889833295,16.76040046136,16.80331664,0.06905552,16.189062371360002,17.74451738336,36
./../../perpl/perplc /tmp/37.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,18.270936001760003,0.2992113917426032,18.18710697686,18.24741274,0.06642541999999999,17.959869482360002,18.67091573836,37
./../../perpl/perplc /tmp/38.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,19.45849616956,0.26835416620739716,19.46037074636,19.431890839999998,0.05929612000000001,19.058769780360002,20.023456036360002,38
./../../perpl/perplc /tmp/39.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,20.60205811116,0.33542870442959904,20.58035133486,20.568853339999997,0.07271212,20.132268245360002,21.30304000736,39
./../../perpl/perplc /tmp/40.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,22.29860129896,0.7141626413699557,22.48182451236,22.271677039999993,0.06994761999999999,21.239254259360003,23.032107628360002,40
./../../perpl/perplc /tmp/41.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,23.80046351946,0.7529309847143726,23.81933795236,23.773322639999996,0.07123692000000001,22.59693690836,24.833803467360003,41
./../../perpl/perplc /tmp/42.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,25.68873811066,0.5728935418187191,25.65319054736,25.651950539999994,0.08313001999999999,24.960048242360003,26.79758537836,42
./../../perpl/perplc /tmp/43.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,26.915058142560003,0.5420382622580139,26.676396174860002,26.887863239999994,0.07484372,26.474508847360003,27.93629086036,43
./../../perpl/perplc /tmp/44.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,28.921909740460002,0.5320510966067045,28.89652591286,28.892588139999997,0.08155822,27.83974378636,29.605399476360002,44
./../../perpl/perplc /tmp/45.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,30.74702736526,0.7273382469158457,30.82833557136,30.721448739999992,0.08673531999999999,29.045552101360002,31.819583963360003,45
./../../perpl/perplc /tmp/46.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,32.69555796246,0.6659269030739197,32.62418545686,32.66787894,0.08699571999999998,31.70725647036,33.86713857236,46
./../../perpl/perplc /tmp/47.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,34.243613232360005,0.8818540407287594,34.24032689136,34.20999094,0.08914851999999998,32.858554004359995,35.35682801636,47
./../../perpl/perplc /tmp/48.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,36.38920198875999,0.7325181648000945,36.44993286386,36.37206624,0.07391892,35.006639727359996,37.38685578936,48
./../../perpl/perplc /tmp/49.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,38.81693849226001,0.3942452946490031,38.79613632835999,38.79851184,0.07774972,38.18137372636,39.53484428036,49
./../../perpl/perplc /tmp/50.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,41.00972038236,0.7616140406096237,41.27483322486,40.982854440000004,0.08392832,39.206177407359995,41.885796758359994,50
./../../perpl/perplc /tmp/51.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,42.96216146656,0.9205681981956919,43.075427159360004,42.942412239999996,0.07442061999999998,41.809328699359995,44.37694373136,51
./../../perpl/perplc /tmp/52.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,45.38346853916,0.9151574693065625,45.53345120486,45.36822734,0.07547862,43.94893523336,46.501262485359995,52
./../../perpl/perplc /tmp/53.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,48.47009740706,0.720851341437958,48.29632601336,48.44990194,0.08153492,47.57813473836,49.91187367136,53
./../../perpl/perplc /tmp/54.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,50.83630203026,0.7069778874897465,50.936409049859996,50.811339939999996,0.08234582,49.14938413436,51.61732075736,54
./../../perpl/perplc /tmp/55.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,53.77158468066,0.858931044401966,53.87454619435999,53.75578913999999,0.08224081999999999,52.777891325359995,54.99291359836,55
./../../perpl/perplc /tmp/56.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,55.873021235859994,1.3048668626024864,56.12753365236,55.85169644,0.08627342,52.826446925359996,57.35189279536,56
./../../perpl/perplc /tmp/57.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,59.441064732559994,0.504964735868852,59.54530569486,59.42508024,0.08674442,58.67612196636,60.26122913636,57
./../../perpl/perplc /tmp/58.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,62.331650533259996,1.0483505658208037,62.51335962636,62.31294514,0.08392891999999999,59.58628388436,63.37249548936,58
./../../perpl/perplc /tmp/59.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,65.33615338216,1.4402141400269088,65.48700603886,65.33432854,0.07542132,62.24323914836,67.26857886735999,59
./../../perpl/perplc /tmp/60.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,69.15620552166,1.2049256918379783,69.37308566786,69.14623614000001,0.09125691999999999,66.51734232436,70.55721110436,60
./../../perpl/perplc /tmp/61.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,72.63525173835998,0.6951559733159491,72.63973040086,72.62065534,0.08674572,71.43252519836,73.63906992236,61
./../../perpl/perplc /tmp/62.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,76.17236722585999,0.6068142526148443,76.15980708236,76.17014814000001,0.07898232,75.22556106136,77.21090503636,62
./../../perpl/perplc /tmp/63.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,78.48387859756,1.464510774404044,78.80928836036,78.47764934,0.08286511999999999,75.61353568336,80.00795482136,63
./../../perpl/perplc /tmp/64.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,82.54096299865999,1.8758460803537498,83.17868953936,82.52430724,0.10194672,78.32570458436,84.63835615136,64
./../../perpl/perplc /tmp/65.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,86.88744171236,1.3078440680934147,86.53708896935998,86.88926814,0.08352802000000001,85.38624082636,89.29683200836,65
./../../perpl/perplc /tmp/66.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,90.58936891965998,1.5411022864839565,90.76530080636,90.59956723999998,0.08843722,87.25875438836,92.78142505936,66
./../../perpl/perplc /tmp/67.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,94.51157414425998,2.0207713329844648,95.10061405636,94.51383564,0.08128062,90.82467077836,97.04017067336,67
./../../perpl/perplc /tmp/68.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,99.70312100926,0.5455022642899985,99.59763365286,99.69598584,0.08331032,98.95775056136,100.66743011935999,68
./../../perpl/perplc /tmp/69.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,103.90567407685998,1.9080371262295739,104.37398303936,103.89591024,0.08679812,100.47720103936,105.93656916436,69
./../../perpl/perplc /tmp/70.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,108.39154818026,0.9854974821487859,108.04956983286,108.39415944,0.09225841999999998,107.19583816635999,109.97095640735999,70
./../../perpl/perplc /tmp/71.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,112.76323364856,1.1176453635534285,112.82288315436,112.76798593999999,0.08467981999999999,111.47617409936,115.33520702135999,71
./../../perpl/perplc /tmp/72.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,117.28262393125999,2.4091325564152575,117.45644355786,117.29208983999999,0.09005852,112.79755891036,120.67147344236,72
./../../perpl/perplc /tmp/73.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,122.53415993806,0.94097274660706,122.52082047185999,122.53167784000001,0.08832501999999999,121.26076888536,124.32907429235999,73
./../../perpl/perplc /tmp/74.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,127.97548765355998,0.8266850949059898,127.97258577986,127.98495163999999,0.08438681999999999,126.15186607536,129.01956832936,74
./../../perpl/perplc /tmp/75.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,132.18815176826,1.4060609187108561,132.25498331486,132.19619573999995,0.09964221999999999,129.63636036336,133.95921100236,75
./../../perpl/perplc /tmp/76.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,137.58461767606,2.336219111318404,137.67204754436,137.59710543999998,0.09055041999999998,132.14677096736,141.53922590636,76
./../../perpl/perplc /tmp/77.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,143.46490896606002,1.245874290050828,143.74574818986002,143.47351794,0.08995111999999997,140.82610968336002,144.87623930636002,77
./../../perpl/perplc /tmp/78.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,149.55387626836,1.562967317534915,149.98880741836,149.56789003999998,0.09193111999999999,146.43183747536,151.24004938136002,78
./../../perpl/perplc /tmp/79.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,154.31389374836002,0.9955473698217313,154.27674095336,154.32909893999997,0.09725152,153.00552398436002,155.94875497136002,79
./../../perpl/perplc /tmp/80.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,161.27787523776001,1.3412265879266063,161.00980069436002,161.29879983999996,0.10203361999999998,159.75483216636002,163.76013581636002,80
./../../perpl/perplc /tmp/81.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,167.27636674636,1.3846854790926493,167.01173889986,167.29398243999998,0.10412161999999998,165.84406015036,169.62015947336002,81
./../../perpl/perplc /tmp/82.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,172.66781881416003,3.67146923569254,174.13847016336,172.68148723999997,0.10795632,165.84961725736002,176.32747789336003,82
./../../perpl/perplc /tmp/83.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,178.55355486495998,2.710495124415808,179.74357153586,178.58696873999997,0.09315442,171.63313499836002,180.90963890936,83
./../../perpl/perplc /tmp/84.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,185.58559640056004,2.8528055859657795,186.30698287586,185.60783333999998,0.09186061999999999,179.42683675136,188.52437825536,84
./../../perpl/perplc /tmp/85.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,192.39477473766004,4.215006670917771,193.24590900036003,192.41157713999996,0.09905591999999999,182.15844976036,196.70366318336002,85
./../../perpl/perplc /tmp/86.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,197.91551301086002,2.912069170329549,198.11544632286,197.95193514,0.10340772000000001,191.37558523736,202.23997059136002,86
./../../perpl/perplc /tmp/87.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,204.51278178306,2.9585689937087754,205.01613519136004,204.54785334000002,0.09419822,197.09680069236,207.52180821036,87
./../../perpl/perplc /tmp/88.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,213.39185002546,4.287032237270955,214.22359219386001,213.43300473999997,0.08946652,202.03375370036002,217.37582212736,88
./../../perpl/perplc /tmp/89.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,221.73245808406006,1.9116858196427926,221.94445657636,222.14942003999994,0.09831722,217.87713645736002,225.27948765336,89
./../../perpl/perplc /tmp/90.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,212.95053448396,3.8339315601117914,213.74386178636001,371.39685973999997,0.55039562,207.11604679236,217.60463487736,90
./../../perpl/perplc /tmp/91.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,217.75796374746,4.023618375998999,218.55118425486,376.5124046400001,0.53394752,211.24399344836002,223.31178432436002,91
./../../perpl/perplc /tmp/92.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,224.90530574236004,6.0987218064817945,226.68839714886002,393.71836984,0.53183242,213.52495869536,230.51933183636,92
./../../perpl/perplc /tmp/93.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,230.08806721226,3.2809115175992525,230.08608567236,395.04111034000005,0.5338804199999999,223.63126987536,234.66038943936002,93
./../../perpl/perplc /tmp/94.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,239.36057351435997,3.214436199557269,239.73565226086,414.23231604,0.56280582,233.15074120836002,242.58945527036002,94
./../../perpl/perplc /tmp/95.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,245.71271859375997,7.553487020344717,247.84337891836003,427.98815163999996,0.56192462,229.87850741436,254.61225349636,95
./../../perpl/perplc /tmp/96.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,251.03004712906005,5.2990251085629225,252.48965721386003,436.27790433999996,0.5539738200000001,240.26669501336002,256.48007772336,96
./../../perpl/perplc /tmp/97.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,262.87810309326,4.272305940357607,262.52108920336,454.69106994000003,0.58161202,257.06356419936003,270.40891708936,97
./../../perpl/perplc /tmp/98.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,268.50560641096,2.2053819921426228,268.89174847136,466.27082873999996,0.61112912,263.69806799536,271.07176941336,98
./../../perpl/perplc /tmp/99.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,278.37087302276,3.8093392922489286,278.19562571036,481.90133793999996,0.58006062,271.26077727436,283.77517278436,99
./../../perpl/perplc /tmp/100.perpl | ./../../fggs/bin/sum_product.py -d -m fixed-point -l 1e-50 /dev/stdin,289.45598018446003,3.735732462063046,290.18541841986,503.57873244,0.5824284200000001,284.78939905136,295.31137395436,100


==> benchmarks/pcfg-wppl-1.csv <==
time,prob,method
7.07639937944,0.9000312,rejection
6.87277170844,0.8997548,rejection
7.44106639444,0.8999714,rejection
9.48358989444,0.9000194,rejection
8.73413471344,0.9001008,rejection
7.81847484744,0.8998746,rejection
7.86653493944,0.8999978,rejection
8.53427293144,0.8999868,rejection
8.65214133044,0.9000538,rejection
7.83179768844,0.900112,rejection
18.14920808144,0.8998529,rejection
17.60079180544,0.8999573,rejection
17.47770735744,0.8999212,rejection
17.22543430044,0.8999934,rejection
17.53210558044,0.8998826,rejection
18.00957600544,0.900121,rejection
17.95658344044,0.8998416,rejection
17.57245078844,0.8998937,rejection
18.11453767444,0.8998422,rejection
17.16768863044,0.9001072,rejection
24.61329216344,0.900056066666667,rejection
26.24299268844,0.900000333333333,rejection
25.79939600044,0.899981,rejection
25.28287489444,0.900133733333333,rejection
26.32940718144,0.900079266666667,rejection
26.11802393844,0.9000374,rejection
26.26844598644,0.9001328,rejection
26.11044636144,0.900095133333333,rejection
25.46820551244,0.900037,rejection
26.93099524644,0.8999546,rejection
34.41129339244,0.8999137,rejection
34.28066214544,0.8999212,rejection
34.88529337244,0.8999083,rejection
32.91339352444,0.89995995,rejection
34.51727580944,0.8999788,rejection
34.14114138844,0.8999394,rejection
35.33307567644,0.90003375,rejection
34.41968381144,0.8999088,rejection
34.65520396644,0.9001051,rejection
34.54955292044,0.8998651,rejection
44.73211781644,0.9000644,rejection
42.95609450644,0.90007456,rejection
43.84377335844,0.89995896,rejection
45.64040423644,0.90002816,rejection
44.46069771344,0.90002168,rejection
44.72284720344,0.90004232,rejection
43.97871045944,0.89992116,rejection
44.36335328044,0.90001788,rejection
43.20234045144,0.90006804,rejection
43.52431828944,0.8999552,rejection
52.47242811344,0.899936633333333,rejection
51.69536815144,0.899989666666667,rejection
53.63898076044,0.900003733333333,rejection
54.67226709144,0.899972133333333,rejection
52.46520298744,0.899885133333333,rejection
53.07505035244,0.9000584,rejection
54.09762039844,0.9001312,rejection
53.20391289644,0.8999587,rejection
52.99606902544,0.9000341,rejection
55.43305864544,0.900037366666667,rejection
64.94989473944,0.899941971428571,rejection
63.16209665944,0.899992657142857,rejection
62.31661603044,0.899987485714286,rejection
63.49977252644,0.899959371428571,rejection
61.52549542644,0.900011285714286,rejection
64.86553405044,0.8999564,rejection
62.73446963644,0.900036657142857,rejection
63.55351188644,0.900052514285714,rejection
63.13513212644,0.9000498,rejection
63.92052759644,0.899919228571429,rejection
70.94067163044,0.90004815,rejection
72.81501693444,0.90000975,rejection
71.29666066444,0.89999755,rejection
71.17777122944,0.89996235,rejection
71.67328074544,0.900043125,rejection
72.48950606244,0.89992975,rejection
71.64468116944,0.90013165,rejection
68.93184545544,0.89990905,rejection
72.72405046544,0.8999385,rejection
72.30838088744,0.89996845,rejection
81.78062092944,0.900010155555556,rejection
83.17619832044,0.899953866666667,rejection
82.23981999944,0.900064177777778,rejection
80.97250206444,0.900002,rejection
84.31384980444,0.8999694,rejection
82.48313669044,0.900001088888889,rejection
83.45503167444,0.899976733333333,rejection
82.76706980844,0.900078622222222,rejection
82.26196976044,0.899935088888889,rejection
82.71843218144,0.900075822222222,rejection
97.75610841644,0.89997466,rejection
96.99368945944,0.89990924,rejection
96.33127788244,0.90001008,rejection
101.31820445344,0.89988858,rejection
98.52210872744,0.9000247,rejection
98.52841286744,0.90001924,rejection
96.12688477444,0.89999918,rejection
98.09234226344,0.9000194,rejection
98.38173212044,0.90002928,rejection
96.11502205444,0.90000842,rejection
2.55328663644,0.900234,SMC
1.92140337444,0.900424,SMC
3.83375674844,0.89974,SMC
2.31019745744,0.901258,SMC
2.08377708844,0.899624,SMC
4.10055337444,0.900302,SMC
1.94805110444,0.899872,SMC
3.54637189644,0.900046,SMC
2.10924432144,0.90029,SMC
2.09287770744,0.899918,SMC
5.54418234644,0.899565,SMC
5.68138107944,0.899946,SMC
4.14141959844,0.900075,SMC
5.65294253144,0.899434,SMC
5.45868538744,0.900034,SMC
4.35941468344,0.899748,SMC
5.09712671244,0.899765,SMC
5.88548754844,0.899729,SMC
4.50221007344,0.90005,SMC
5.23572500044,0.899907,SMC
9.61943802744,0.900108,SMC
7.92987622044,0.899706,SMC
7.67900210444,0.900026,SMC
7.79956491044,0.899851333333333,SMC
8.30640126844,0.899921333333333,SMC
7.79618478344,0.900246666666667,SMC
8.44353416044,0.900314,SMC
8.48869102244,0.899869333333333,SMC
7.93760445544,0.899814666666667,SMC
9.18529923244,0.899881333333333,SMC
10.88102321344,0.9005135,SMC
10.10187502444,0.9003495,SMC
12.29820661144,0.9000655,SMC
11.13758012444,0.90027,SMC
9.64391361744,0.899679,SMC
12.14060418044,0.8999365,SMC
10.51634998844,0.899803,SMC
10.12367878044,0.899924,SMC
10.17567057444,0.9000525,SMC
11.94367990444,0.9001465,SMC
14.53368581844,0.899808,SMC
14.96202297544,0.9005584,SMC
15.06931886944,0.9001016,SMC
14.90872850144,0.9000108,SMC
14.95479090744,0.8997676,SMC
14.54908289844,0.9000556,SMC
15.21242571444,0.9000368,SMC
15.03435707444,0.9002368,SMC
15.30597072044,0.8997696,SMC
14.98376951744,0.9001516,SMC
23.80155708744,0.900045666666667,SMC
26.98830886644,0.899653,SMC
26.07325540644,0.899627666666667,SMC
22.93186290144,0.900032666666667,SMC
24.08072887944,0.900104666666667,SMC
27.54605152444,0.900049333333333,SMC
22.09157764344,0.899979666666667,SMC
22.48647817844,0.900197333333333,SMC
23.80450757444,0.899980666666667,SMC
24.36245430644,0.899779666666667,SMC
13.47060834444,0.899741,incrementalMH
13.89801541544,0.8996632,incrementalMH
12.68014181444,0.899904,incrementalMH
12.56771461844,0.8997184,incrementalMH
14.52019645444,0.8998694,incrementalMH
12.22105883544,0.8998798,incrementalMH
14.62116615644,0.8997242,incrementalMH
12.25211912844,0.8997972,incrementalMH
14.19708749444,0.8998014,incrementalMH
12.37334731044,0.8999682,incrementalMH
25.98426779444,0.9004118,incrementalMH
25.23324707444,0.9000779,incrementalMH
26.89206441844,0.8998746,incrementalMH
26.79599255544,0.9000866,incrementalMH
26.96084093244,0.9000094,incrementalMH
25.74035817544,0.9002197,incrementalMH
25.12369491444,0.900006,incrementalMH
26.90436051344,0.8999532,incrementalMH
26.48674948244,0.9000957,incrementalMH
25.23281791344,0.8997717,incrementalMH
38.60413638844,0.900026866666667,incrementalMH
39.49431218844,0.900030333333333,incrementalMH
39.74340460044,0.900051266666667,incrementalMH
39.18701835544,0.900111,incrementalMH
38.41120828944,0.900071733333333,incrementalMH
38.23061482144,0.900068,incrementalMH
40.12069714044,0.900043466666667,incrementalMH
38.57033367544,0.899930133333333,incrementalMH
38.55990172544,0.900346066666667,incrementalMH
38.52344070844,0.900000066666667,incrementalMH
53.31289900444,0.90001885,incrementalMH
54.37134057044,0.9000391,incrementalMH
53.96961477044,0.89993905,incrementalMH
51.56347299644,0.90007485,incrementalMH
55.68630607844,0.9000893,incrementalMH
53.81728771044,0.90004785,incrementalMH
52.04860264244,0.9000852,incrementalMH
52.41564456444,0.9002905,incrementalMH
54.39409184144,0.89994875,incrementalMH
53.93549358244,0.9001118,incrementalMH
68.09128269644,0.90005204,incrementalMH
68.37749366244,0.89994024,incrementalMH
67.55715479144,0.89979988,incrementalMH
67.85869274644,0.89993768,incrementalMH
70.91764108544,0.89981124,incrementalMH
69.34010455244,0.89999464,incrementalMH
69.20042807944,0.89991636,incrementalMH
68.15306717744,0.89972516,incrementalMH
67.38176267344,0.8999066,incrementalMH
68.66651668944,0.89993892,incrementalMH
85.65779525444,0.900022333333333,incrementalMH
82.40434526744,0.9001788,incrementalMH
82.54900852144,0.900175033333333,incrementalMH
82.84666031544,0.899961966666667,incrementalMH
83.13994301844,0.899927466666667,incrementalMH
81.26727767944,0.900068166666667,incrementalMH
92.51259963744,0.900131166666667,incrementalMH
83.11962349144,0.8999503,incrementalMH
82.71032337244,0.9000154,incrementalMH
83.22622250144,0.899968033333333,incrementalMH
11.13147936492,0.8996004,MCMC
11.84955679892,0.89949,MCMC
14.98292257692,0.8999016,MCMC
16.26427371992,0.8996174,MCMC
16.92457152892,0.8997434,MCMC
16.42458840392,0.9001126,MCMC
15.87968629992,0.9000922,MCMC
14.12931091792,0.8998298,MCMC
16.97818252592,0.9000214,MCMC
14.56773176092,0.899551,MCMC
30.01494921592,0.8999229,MCMC
32.62366957292,0.9004048,MCMC
35.76466764392,0.8996491,MCMC
30.32370047292,0.8999141,MCMC
32.99338064992,0.9000345,MCMC
31.03551944192,0.8995582,MCMC
32.16654910892,0.9000777,MCMC
29.37081017092,0.9001396,MCMC
32.42635841792,0.8999245,MCMC
33.22516867392,0.9000518,MCMC
43.72427889192,0.900055933333333,MCMC
49.57856809492,0.9000568,MCMC
46.23467372792,0.9000408,MCMC
48.41439231192,0.900107666666667,MCMC
58.82707902092,0.899765,MCMC
45.47403704692,0.900116266666667,MCMC
43.57461338192,0.899967266666667,MCMC
45.44358645192,0.900029066666667,MCMC
52.56617250792,0.900053333333333,MCMC
44.25675247492,0.900026666666667,MCMC
62.83977423092,0.9000954,MCMC
68.76173921592,0.8999881,MCMC
65.23693701792,0.8998944,MCMC
66.03869103992,0.89984105,MCMC
67.31223606892,0.90008455,MCMC
67.39013114692,0.89989045,MCMC
74.98309288092,0.89988595,MCMC
67.32260635392,0.9001613,MCMC
66.44244894192,0.90023325,MCMC
62.14317873692,0.89992805,MCMC
87.60995559192,0.89983684,MCMC
91.43303320292,0.9001464,MCMC
85.32541313392,0.8997204,MCMC
89.93620278992,0.89978336,MCMC
93.46978841592,0.89992576,MCMC
84.12443901092,0.89972536,MCMC
78.43472757792,0.89994208,MCMC
89.08653139392,0.89990452,MCMC
88.42735873392,0.90001144,MCMC
91.59586498692,0.89984004,MCMC
104.14924894592,0.9000235,MCMC
112.11812618292,0.899945566666667,MCMC
108.36299944092,0.900063133333333,MCMC
115.07581575692,0.9001069,MCMC
99.86563314492,0.899767333333333,MCMC
105.11765625092,0.9002504,MCMC
94.38849692792,0.899949666666667,MCMC
94.04724793592,0.900077166666667,MCMC
96.30700186392,0.900170666666667,MCMC
105.79142814592,0.899943166666667,MCMC


==> benchmarks/pcfg-wppl-10.csv <==
time,prob,method
7.07639937944,1.4e-06,rejection
6.87277170844,1.6e-06,rejection
7.44106639444,1.6e-06,rejection
9.48358989444,2e-06,rejection
8.73413471344,2e-06,rejection
7.81847484744,1e-06,rejection
7.86653493944,1e-06,rejection
8.53427293144,1e-06,rejection
8.65214133044,2.2e-06,rejection
7.83179768844,2.2e-06,rejection
18.14920808144,2e-06,rejection
17.60079180544,2e-06,rejection
17.47770735744,2.1e-06,rejection
17.22543430044,2.1e-06,rejection
17.53210558044,1e-06,rejection
18.00957600544,1.5e-06,rejection
17.95658344044,1.9e-06,rejection
17.57245078844,1.1e-06,rejection
18.11453767444,1.4e-06,rejection
17.16768863044,1.1e-06,rejection
24.61329216344,1.53333333333333e-06,rejection
26.24299268844,2.06666666666667e-06,rejection
25.79939600044,1.73333333333333e-06,rejection
25.28287489444,1.8e-06,rejection
26.32940718144,2e-06,rejection
26.11802393844,1.13333333333333e-06,rejection
26.26844598644,1.93333333333333e-06,rejection
26.11044636144,2.4e-06,rejection
25.46820551244,1.06666666666667e-06,rejection
26.93099524644,1.2e-06,rejection
34.41129339244,1.9e-06,rejection
34.28066214544,1.9e-06,rejection
34.88529337244,2.25e-06,rejection
32.91339352444,1.5e-06,rejection
34.51727580944,1.6e-06,rejection
34.14114138844,1.15e-06,rejection
35.33307567644,1.6e-06,rejection
34.41968381144,1.3e-06,rejection
34.65520396644,1.55e-06,rejection
34.54955292044,1.45e-06,rejection
44.73211781644,1.2e-06,rejection
42.95609450644,1.6e-06,rejection
43.84377335844,1.64e-06,rejection
45.64040423644,1.76e-06,rejection
44.46069771344,1.48e-06,rejection
44.72284720344,1.12e-06,rejection
43.97871045944,2.16e-06,rejection
44.36335328044,1.44e-06,rejection
43.20234045144,1.84e-06,rejection
43.52431828944,1.64e-06,rejection
52.47242811344,1.66666666666667e-06,rejection
51.69536815144,1.76666666666667e-06,rejection
53.63898076044,1.9e-06,rejection
54.67226709144,1.26666666666667e-06,rejection
52.46520298744,1.6e-06,rejection
53.07505035244,1.9e-06,rejection
54.09762039844,1.46666666666667e-06,rejection
53.20391289644,2e-06,rejection
52.99606902544,1.7e-06,rejection
55.43305864544,1.56666666666667e-06,rejection
64.94989473944,2.02857142857143e-06,rejection
63.16209665944,1.65714285714286e-06,rejection
62.31661603044,1.77142857142857e-06,rejection
63.49977252644,2.02857142857143e-06,rejection
61.52549542644,1.82857142857143e-06,rejection
64.86553405044,1.85714285714286e-06,rejection
62.73446963644,1.54285714285714e-06,rejection
63.55351188644,1.85714285714286e-06,rejection
63.13513212644,1.54285714285714e-06,rejection
63.92052759644,1.62857142857143e-06,rejection
70.94067163044,1.95e-06,rejection
72.81501693444,2.05e-06,rejection
71.29666066444,1.6e-06,rejection
71.17777122944,1.425e-06,rejection
71.67328074544,1.675e-06,rejection
72.48950606244,2.2e-06,rejection
71.64468116944,1.525e-06,rejection
68.93184545544,1.5e-06,rejection
72.72405046544,1.5e-06,rejection
72.30838088744,1.625e-06,rejection
81.78062092944,1.86666666666667e-06,rejection
83.17619832044,1.84444444444444e-06,rejection
82.23981999944,1.68888888888889e-06,rejection
80.97250206444,1.55555555555556e-06,rejection
84.31384980444,1.62222222222222e-06,rejection
82.48313669044,2e-06,rejection
83.45503167444,1.51111111111111e-06,rejection
82.76706980844,1.46666666666667e-06,rejection
82.26196976044,1.75555555555556e-06,rejection
82.71843218144,1.75555555555556e-06,rejection
97.75610841644,1.98e-06,rejection
96.99368945944,1.72e-06,rejection
96.33127788244,2e-06,rejection
101.31820445344,1.5e-06,rejection
98.52210872744,1.94e-06,rejection
98.52841286744,1.44e-06,rejection
96.12688477444,1.48e-06,rejection
98.09234226344,1.84e-06,rejection
98.38173212044,1.62e-06,rejection
96.11502205444,1.72e-06,rejection
2.55328663644,0,SMC
1.92140337444,2e-06,SMC
3.83375674844,0,SMC
2.31019745744,2e-06,SMC
2.08377708844,0,SMC
4.10055337444,2e-06,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,2e-06,SMC
2.09287770744,0,SMC
5.54418234644,1e-06,SMC
5.68138107944,4e-06,SMC
4.14141959844,1e-06,SMC
5.65294253144,2e-06,SMC
5.45868538744,2e-06,SMC
4.35941468344,1e-06,SMC
5.09712671244,4e-06,SMC
5.88548754844,3e-06,SMC
4.50221007344,1e-06,SMC
5.23572500044,3e-06,SMC
9.61943802744,0,SMC
7.92987622044,6.66666666666667e-07,SMC
7.67900210444,3.33333333333333e-06,SMC
7.79956491044,2e-06,SMC
8.30640126844,2.66666666666667e-06,SMC
7.79618478344,3.33333333333333e-06,SMC
8.44353416044,2e-06,SMC
8.48869102244,2e-06,SMC
7.93760445544,4e-06,SMC
9.18529923244,6.66666666666667e-07,SMC
10.88102321344,2.5e-06,SMC
10.10187502444,5e-07,SMC
12.29820661144,1e-06,SMC
11.13758012444,2e-06,SMC
9.64391361744,3.5e-06,SMC
12.14060418044,3e-06,SMC
10.51634998844,1e-06,SMC
10.12367878044,5e-07,SMC
10.17567057444,5e-07,SMC
11.94367990444,1e-06,SMC
14.53368581844,8e-07,SMC
14.96202297544,1.2e-06,SMC
15.06931886944,3.2e-06,SMC
14.90872850144,1.2e-06,SMC
14.95479090744,1.6e-06,SMC
14.54908289844,1.6e-06,SMC
15.21242571444,3.2e-06,SMC
15.03435707444,2e-06,SMC
15.30597072044,1.6e-06,SMC
14.98376951744,4e-07,SMC
23.80155708744,6.66666666666667e-07,SMC
26.98830886644,2e-06,SMC
26.07325540644,1.66666666666667e-06,SMC
22.93186290144,2.66666666666667e-06,SMC
24.08072887944,2e-06,SMC
27.54605152444,1.33333333333333e-06,SMC
22.09157764344,1e-06,SMC
22.48647817844,3.33333333333333e-06,SMC
23.80450757444,2e-06,SMC
24.36245430644,1.33333333333333e-06,SMC
13.47060834444,8e-07,incrementalMH
13.89801541544,1e-06,incrementalMH
12.68014181444,2.8e-06,incrementalMH
12.56771461844,2.2e-06,incrementalMH
14.52019645444,3.8e-06,incrementalMH
12.22105883544,1e-06,incrementalMH
14.62116615644,1e-06,incrementalMH
12.25211912844,4e-07,incrementalMH
14.19708749444,1.8e-06,incrementalMH
12.37334731044,1.2e-06,incrementalMH
25.98426779444,1e-06,incrementalMH
25.23324707444,2.7e-06,incrementalMH
26.89206441844,1.7e-06,incrementalMH
26.79599255544,1e-06,incrementalMH
26.96084093244,2e-06,incrementalMH
25.74035817544,3.3e-06,incrementalMH
25.12369491444,1.1e-06,incrementalMH
26.90436051344,9e-07,incrementalMH
26.48674948244,2.5e-06,incrementalMH
25.23281791344,7e-07,incrementalMH
38.60413638844,1.8e-06,incrementalMH
39.49431218844,1.46666666666667e-06,incrementalMH
39.74340460044,1.33333333333333e-06,incrementalMH
39.18701835544,2.53333333333333e-06,incrementalMH
38.41120828944,1.33333333333333e-06,incrementalMH
38.23061482144,1.86666666666667e-06,incrementalMH
40.12069714044,1.46666666666667e-06,incrementalMH
38.57033367544,1.6e-06,incrementalMH
38.55990172544,1.46666666666667e-06,incrementalMH
38.52344070844,1e-06,incrementalMH
53.31289900444,1.25e-06,incrementalMH
54.37134057044,2.2e-06,incrementalMH
53.96961477044,1.75e-06,incrementalMH
51.56347299644,2.35e-06,incrementalMH
55.68630607844,1.5e-06,incrementalMH
53.81728771044,1.2e-06,incrementalMH
52.04860264244,2.25e-06,incrementalMH
52.41564456444,2.5e-06,incrementalMH
54.39409184144,1.65e-06,incrementalMH
53.93549358244,1.25e-06,incrementalMH
68.09128269644,1.4e-06,incrementalMH
68.37749366244,1.92e-06,incrementalMH
67.55715479144,2.16e-06,incrementalMH
67.85869274644,1.88e-06,incrementalMH
70.91764108544,1.84e-06,incrementalMH
69.34010455244,1.48e-06,incrementalMH
69.20042807944,1.8e-06,incrementalMH
68.15306717744,1.16e-06,incrementalMH
67.38176267344,1.44e-06,incrementalMH
68.66651668944,2.16e-06,incrementalMH
85.65779525444,1.5e-06,incrementalMH
82.40434526744,1.76666666666667e-06,incrementalMH
82.54900852144,1.96666666666667e-06,incrementalMH
82.84666031544,1.86666666666667e-06,incrementalMH
83.13994301844,1.76666666666667e-06,incrementalMH
81.26727767944,1.56666666666667e-06,incrementalMH
92.51259963744,2.13333333333333e-06,incrementalMH
83.11962349144,1.53333333333333e-06,incrementalMH
82.71032337244,1.4e-06,incrementalMH
83.22622250144,1.76666666666667e-06,incrementalMH
11.13147936492,1.6e-06,MCMC
11.84955679892,1.4e-06,MCMC
14.98292257692,1.8e-06,MCMC
16.26427371992,1.4e-06,MCMC
16.92457152892,2.6e-06,MCMC
16.42458840392,0,MCMC
15.87968629992,8e-07,MCMC
14.12931091792,1.8e-06,MCMC
16.97818252592,3.6e-06,MCMC
14.56773176092,1e-06,MCMC
30.01494921592,1.7e-06,MCMC
32.62366957292,1.1e-06,MCMC
35.76466764392,1.3e-06,MCMC
30.32370047292,1.5e-06,MCMC
32.99338064992,1.1e-06,MCMC
31.03551944192,6e-07,MCMC
32.16654910892,1.4e-06,MCMC
29.37081017092,1.7e-06,MCMC
32.42635841792,1e-07,MCMC
33.22516867392,2.1e-06,MCMC
43.72427889192,1.6e-06,MCMC
49.57856809492,1.4e-06,MCMC
46.23467372792,1.93333333333333e-06,MCMC
48.41439231192,1.53333333333333e-06,MCMC
58.82707902092,2.66666666666667e-06,MCMC
45.47403704692,2.13333333333333e-06,MCMC
43.57461338192,2.4e-06,MCMC
45.44358645192,1.8e-06,MCMC
52.56617250792,2e-06,MCMC
44.25675247492,1.26666666666667e-06,MCMC
62.83977423092,1.85e-06,MCMC
68.76173921592,1.9e-06,MCMC
65.23693701792,1.6e-06,MCMC
66.03869103992,2.45e-06,MCMC
67.31223606892,2.1e-06,MCMC
67.39013114692,1.9e-06,MCMC
74.98309288092,1.95e-06,MCMC
67.32260635392,1.6e-06,MCMC
66.44244894192,2e-06,MCMC
62.14317873692,1.05e-06,MCMC
87.60995559192,1.04e-06,MCMC
91.43303320292,1.12e-06,MCMC
85.32541313392,3e-06,MCMC
89.93620278992,2.2e-06,MCMC
93.46978841592,1.04e-06,MCMC
84.12443901092,1.16e-06,MCMC
78.43472757792,1.72e-06,MCMC
89.08653139392,1.84e-06,MCMC
88.42735873392,8.4e-07,MCMC
91.59586498692,1.8e-06,MCMC
104.14924894592,1.76666666666667e-06,MCMC
112.11812618292,1.2e-06,MCMC
108.36299944092,1.86666666666667e-06,MCMC
115.07581575692,1.8e-06,MCMC
99.86563314492,1.93333333333333e-06,MCMC
105.11765625092,1.73333333333333e-06,MCMC
94.38849692792,1.56666666666667e-06,MCMC
94.04724793592,2.3e-06,MCMC
96.30700186392,1.33333333333333e-06,MCMC
105.79142814592,2.2e-06,MCMC


==> benchmarks/pcfg-wppl-11.csv <==
time,prob,method
7.07639937944,4e-07,rejection
6.87277170844,0,rejection
7.44106639444,2e-07,rejection
9.48358989444,4e-07,rejection
8.73413471344,6e-07,rejection
7.81847484744,2e-07,rejection
7.86653493944,8e-07,rejection
8.53427293144,4e-07,rejection
8.65214133044,6e-07,rejection
7.83179768844,4e-07,rejection
18.14920808144,3e-07,rejection
17.60079180544,8e-07,rejection
17.47770735744,7e-07,rejection
17.22543430044,4e-07,rejection
17.53210558044,4e-07,rejection
18.00957600544,6e-07,rejection
17.95658344044,6e-07,rejection
17.57245078844,6e-07,rejection
18.11453767444,4e-07,rejection
17.16768863044,5e-07,rejection
24.61329216344,4.66666666666667e-07,rejection
26.24299268844,2.66666666666667e-07,rejection
25.79939600044,5.33333333333333e-07,rejection
25.28287489444,2e-07,rejection
26.32940718144,4.66666666666667e-07,rejection
26.11802393844,4.66666666666667e-07,rejection
26.26844598644,4e-07,rejection
26.11044636144,7.33333333333333e-07,rejection
25.46820551244,6.66666666666667e-07,rejection
26.93099524644,5.33333333333333e-07,rejection
34.41129339244,7.5e-07,rejection
34.28066214544,3e-07,rejection
34.88529337244,6e-07,rejection
32.91339352444,7e-07,rejection
34.51727580944,5e-07,rejection
34.14114138844,6.5e-07,rejection
35.33307567644,6.5e-07,rejection
34.41968381144,4e-07,rejection
34.65520396644,5e-07,rejection
34.54955292044,8.5e-07,rejection
44.73211781644,5.6e-07,rejection
42.95609450644,3.2e-07,rejection
43.84377335844,4.8e-07,rejection
45.64040423644,6e-07,rejection
44.46069771344,6e-07,rejection
44.72284720344,8e-07,rejection
43.97871045944,6.4e-07,rejection
44.36335328044,4.8e-07,rejection
43.20234045144,4e-07,rejection
43.52431828944,5.6e-07,rejection
52.47242811344,3.33333333333333e-07,rejection
51.69536815144,5.66666666666667e-07,rejection
53.63898076044,6.66666666666667e-07,rejection
54.67226709144,5e-07,rejection
52.46520298744,5e-07,rejection
53.07505035244,6e-07,rejection
54.09762039844,5.66666666666667e-07,rejection
53.20391289644,4.66666666666667e-07,rejection
52.99606902544,5e-07,rejection
55.43305864544,6.33333333333333e-07,rejection
64.94989473944,6.28571428571429e-07,rejection
63.16209665944,6.28571428571429e-07,rejection
62.31661603044,3.71428571428571e-07,rejection
63.49977252644,6e-07,rejection
61.52549542644,4.85714285714286e-07,rejection
64.86553405044,5.71428571428571e-07,rejection
62.73446963644,4.85714285714286e-07,rejection
63.55351188644,5.14285714285714e-07,rejection
63.13513212644,3.71428571428571e-07,rejection
63.92052759644,3.42857142857143e-07,rejection
70.94067163044,5.5e-07,rejection
72.81501693444,5e-07,rejection
71.29666066444,7.75e-07,rejection
71.17777122944,4e-07,rejection
71.67328074544,2.5e-07,rejection
72.48950606244,6e-07,rejection
71.64468116944,5.25e-07,rejection
68.93184545544,6.25e-07,rejection
72.72405046544,4.75e-07,rejection
72.30838088744,5.5e-07,rejection
81.78062092944,4.88888888888889e-07,rejection
83.17619832044,5.33333333333333e-07,rejection
82.23981999944,4.44444444444444e-07,rejection
80.97250206444,4.22222222222222e-07,rejection
84.31384980444,4.44444444444444e-07,rejection
82.48313669044,6.88888888888889e-07,rejection
83.45503167444,6.88888888888889e-07,rejection
82.76706980844,4.66666666666667e-07,rejection
82.26196976044,5.77777777777778e-07,rejection
82.71843218144,6.44444444444444e-07,rejection
97.75610841644,6e-07,rejection
96.99368945944,4.6e-07,rejection
96.33127788244,4.8e-07,rejection
101.31820445344,6.6e-07,rejection
98.52210872744,4.6e-07,rejection
98.52841286744,5.6e-07,rejection
96.12688477444,5.4e-07,rejection
98.09234226344,4e-07,rejection
98.38173212044,4.4e-07,rejection
96.11502205444,5.2e-07,rejection
2.55328663644,0,SMC
1.92140337444,0,SMC
3.83375674844,0,SMC
2.31019745744,2e-06,SMC
2.08377708844,0,SMC
4.10055337444,0,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,0,SMC
2.09287770744,0,SMC
5.54418234644,0,SMC
5.68138107944,0,SMC
4.14141959844,1e-06,SMC
5.65294253144,2e-06,SMC
5.45868538744,0,SMC
4.35941468344,1e-06,SMC
5.09712671244,0,SMC
5.88548754844,2e-06,SMC
4.50221007344,1e-06,SMC
5.23572500044,0,SMC
9.61943802744,0,SMC
7.92987622044,0,SMC
7.67900210444,0,SMC
7.79956491044,6.66666666666667e-07,SMC
8.30640126844,6.66666666666667e-07,SMC
7.79618478344,6.66666666666667e-07,SMC
8.44353416044,6.66666666666667e-07,SMC
8.48869102244,6.66666666666667e-07,SMC
7.93760445544,6.66666666666667e-07,SMC
9.18529923244,0,SMC
10.88102321344,1e-06,SMC
10.10187502444,5e-07,SMC
12.29820661144,0,SMC
11.13758012444,0,SMC
9.64391361744,0,SMC
12.14060418044,5e-07,SMC
10.51634998844,1.5e-06,SMC
10.12367878044,0,SMC
10.17567057444,5e-07,SMC
11.94367990444,0,SMC
14.53368581844,0,SMC
14.96202297544,0,SMC
15.06931886944,0,SMC
14.90872850144,0,SMC
14.95479090744,0,SMC
14.54908289844,0,SMC
15.21242571444,4e-07,SMC
15.03435707444,0,SMC
15.30597072044,0,SMC
14.98376951744,4e-07,SMC
23.80155708744,3.33333333333333e-07,SMC
26.98830886644,1.33333333333333e-06,SMC
26.07325540644,6.66666666666667e-07,SMC
22.93186290144,3.33333333333333e-07,SMC
24.08072887944,6.66666666666667e-07,SMC
27.54605152444,0,SMC
22.09157764344,6.66666666666667e-07,SMC
22.48647817844,0,SMC
23.80450757444,0,SMC
24.36245430644,6.66666666666667e-07,SMC
13.47060834444,0,incrementalMH
13.89801541544,0,incrementalMH
12.68014181444,0,incrementalMH
12.56771461844,8e-07,incrementalMH
14.52019645444,0,incrementalMH
12.22105883544,4e-06,incrementalMH
14.62116615644,0,incrementalMH
12.25211912844,0,incrementalMH
14.19708749444,0,incrementalMH
12.37334731044,4e-07,incrementalMH
25.98426779444,6e-07,incrementalMH
25.23324707444,0,incrementalMH
26.89206441844,5e-07,incrementalMH
26.79599255544,1e-07,incrementalMH
26.96084093244,5e-07,incrementalMH
25.74035817544,1.6e-06,incrementalMH
25.12369491444,4e-07,incrementalMH
26.90436051344,3e-07,incrementalMH
26.48674948244,8e-07,incrementalMH
25.23281791344,1.2e-06,incrementalMH
38.60413638844,6.66666666666667e-07,incrementalMH
39.49431218844,6.66666666666667e-07,incrementalMH
39.74340460044,3.33333333333333e-07,incrementalMH
39.18701835544,9.33333333333333e-07,incrementalMH
38.41120828944,6.66666666666667e-08,incrementalMH
38.23061482144,6e-07,incrementalMH
40.12069714044,4e-07,incrementalMH
38.57033367544,8e-07,incrementalMH
38.55990172544,2e-07,incrementalMH
38.52344070844,2.66666666666667e-07,incrementalMH
53.31289900444,5e-07,incrementalMH
54.37134057044,5e-08,incrementalMH
53.96961477044,3e-07,incrementalMH
51.56347299644,4.5e-07,incrementalMH
55.68630607844,1.35e-06,incrementalMH
53.81728771044,1.65e-06,incrementalMH
52.04860264244,9e-07,incrementalMH
52.41564456444,1.5e-07,incrementalMH
54.39409184144,1.5e-07,incrementalMH
53.93549358244,5.5e-07,incrementalMH
68.09128269644,1e-06,incrementalMH
68.37749366244,5.2e-07,incrementalMH
67.55715479144,8.8e-07,incrementalMH
67.85869274644,7.2e-07,incrementalMH
70.91764108544,5.2e-07,incrementalMH
69.34010455244,8.8e-07,incrementalMH
69.20042807944,4.4e-07,incrementalMH
68.15306717744,2.4e-07,incrementalMH
67.38176267344,8.8e-07,incrementalMH
68.66651668944,7.2e-07,incrementalMH
85.65779525444,3.33333333333333e-07,incrementalMH
82.40434526744,1.06666666666667e-06,incrementalMH
82.54900852144,1.23333333333333e-06,incrementalMH
82.84666031544,3e-07,incrementalMH
83.13994301844,5.66666666666667e-07,incrementalMH
81.26727767944,4e-07,incrementalMH
92.51259963744,8e-07,incrementalMH
83.11962349144,1.2e-06,incrementalMH
82.71032337244,3e-07,incrementalMH
83.22622250144,2.66666666666667e-07,incrementalMH
11.13147936492,6e-07,MCMC
11.84955679892,0,MCMC
14.98292257692,1.6e-06,MCMC
16.26427371992,0,MCMC
16.92457152892,1.2e-06,MCMC
16.42458840392,0,MCMC
15.87968629992,8e-07,MCMC
14.12931091792,8e-07,MCMC
16.97818252592,1e-06,MCMC
14.56773176092,0,MCMC
30.01494921592,3e-07,MCMC
32.62366957292,3e-07,MCMC
35.76466764392,0,MCMC
30.32370047292,1.6e-06,MCMC
32.99338064992,0,MCMC
31.03551944192,6e-07,MCMC
32.16654910892,1e-07,MCMC
29.37081017092,1e-06,MCMC
32.42635841792,0,MCMC
33.22516867392,3e-07,MCMC
43.72427889192,1e-06,MCMC
49.57856809492,3.33333333333333e-07,MCMC
46.23467372792,1.6e-06,MCMC
48.41439231192,6e-07,MCMC
58.82707902092,1.93333333333333e-06,MCMC
45.47403704692,9.33333333333333e-07,MCMC
43.57461338192,9.33333333333333e-07,MCMC
45.44358645192,1.33333333333333e-07,MCMC
52.56617250792,5.33333333333333e-07,MCMC
44.25675247492,4e-07,MCMC
62.83977423092,1.05e-06,MCMC
68.76173921592,8.5e-07,MCMC
65.23693701792,6.5e-07,MCMC
66.03869103992,7.5e-07,MCMC
67.31223606892,7.5e-07,MCMC
67.39013114692,6.5e-07,MCMC
74.98309288092,3e-07,MCMC
67.32260635392,5e-07,MCMC
66.44244894192,3e-07,MCMC
62.14317873692,4.5e-07,MCMC
87.60995559192,4e-07,MCMC
91.43303320292,6.4e-07,MCMC
85.32541313392,5.6e-07,MCMC
89.93620278992,7.6e-07,MCMC
93.46978841592,2e-07,MCMC
84.12443901092,2e-07,MCMC
78.43472757792,4.4e-07,MCMC
89.08653139392,5.6e-07,MCMC
88.42735873392,5.2e-07,MCMC
91.59586498692,9.6e-07,MCMC
104.14924894592,5.33333333333333e-07,MCMC
112.11812618292,3.33333333333333e-07,MCMC
108.36299944092,2.66666666666667e-07,MCMC
115.07581575692,5e-07,MCMC
99.86563314492,8e-07,MCMC
105.11765625092,3e-07,MCMC
94.38849692792,2.66666666666667e-07,MCMC
94.04724793592,6e-07,MCMC
96.30700186392,2.66666666666667e-07,MCMC
105.79142814592,1.33333333333333e-07,MCMC


==> benchmarks/pcfg-wppl-12.csv <==
time,prob,method
7.07639937944,2e-07,rejection
6.87277170844,0,rejection
7.44106639444,4e-07,rejection
9.48358989444,0,rejection
8.73413471344,6e-07,rejection
7.81847484744,4e-07,rejection
7.86653493944,0,rejection
8.53427293144,0,rejection
8.65214133044,4e-07,rejection
7.83179768844,2e-07,rejection
18.14920808144,1e-07,rejection
17.60079180544,0,rejection
17.47770735744,1e-07,rejection
17.22543430044,3e-07,rejection
17.53210558044,1e-07,rejection
18.00957600544,2e-07,rejection
17.95658344044,4e-07,rejection
17.57245078844,2e-07,rejection
18.11453767444,0,rejection
17.16768863044,3e-07,rejection
24.61329216344,2e-07,rejection
26.24299268844,4e-07,rejection
25.79939600044,1.33333333333333e-07,rejection
25.28287489444,1.33333333333333e-07,rejection
26.32940718144,6.66666666666667e-08,rejection
26.11802393844,2.66666666666667e-07,rejection
26.26844598644,1.33333333333333e-07,rejection
26.11044636144,2.66666666666667e-07,rejection
25.46820551244,1.33333333333333e-07,rejection
26.93099524644,2.66666666666667e-07,rejection
34.41129339244,1e-07,rejection
34.28066214544,1.5e-07,rejection
34.88529337244,0,rejection
32.91339352444,0,rejection
34.51727580944,2.5e-07,rejection
34.14114138844,3e-07,rejection
35.33307567644,1e-07,rejection
34.41968381144,2e-07,rejection
34.65520396644,3e-07,rejection
34.54955292044,1e-07,rejection
44.73211781644,8e-08,rejection
42.95609450644,2e-07,rejection
43.84377335844,2.8e-07,rejection
45.64040423644,1.6e-07,rejection
44.46069771344,1.2e-07,rejection
44.72284720344,2.4e-07,rejection
43.97871045944,8e-08,rejection
44.36335328044,1.6e-07,rejection
43.20234045144,1.6e-07,rejection
43.52431828944,1.6e-07,rejection
52.47242811344,2e-07,rejection
51.69536815144,1.33333333333333e-07,rejection
53.63898076044,1e-07,rejection
54.67226709144,2e-07,rejection
52.46520298744,1e-07,rejection
53.07505035244,3.33333333333333e-07,rejection
54.09762039844,3e-07,rejection
53.20391289644,2e-07,rejection
52.99606902544,1.33333333333333e-07,rejection
55.43305864544,2.66666666666667e-07,rejection
64.94989473944,2.85714285714286e-08,rejection
63.16209665944,2e-07,rejection
62.31661603044,2.85714285714286e-07,rejection
63.49977252644,3.14285714285714e-07,rejection
61.52549542644,3.71428571428571e-07,rejection
64.86553405044,2.28571428571429e-07,rejection
62.73446963644,1.71428571428571e-07,rejection
63.55351188644,2.85714285714286e-08,rejection
63.13513212644,1.14285714285714e-07,rejection
63.92052759644,1.71428571428571e-07,rejection
70.94067163044,1.5e-07,rejection
72.81501693444,2.25e-07,rejection
71.29666066444,1.5e-07,rejection
71.17777122944,3e-07,rejection
71.67328074544,1.25e-07,rejection
72.48950606244,3e-07,rejection
71.64468116944,1e-07,rejection
68.93184545544,1e-07,rejection
72.72405046544,1e-07,rejection
72.30838088744,2e-07,rejection
81.78062092944,8.88888888888889e-08,rejection
83.17619832044,8.88888888888889e-08,rejection
82.23981999944,1.55555555555556e-07,rejection
80.97250206444,1.11111111111111e-07,rejection
84.31384980444,1.77777777777778e-07,rejection
82.48313669044,1.55555555555556e-07,rejection
83.45503167444,2e-07,rejection
82.76706980844,1.55555555555556e-07,rejection
82.26196976044,1.11111111111111e-07,rejection
82.71843218144,1.33333333333333e-07,rejection
97.75610841644,1.4e-07,rejection
96.99368945944,1.4e-07,rejection
96.33127788244,1e-07,rejection
101.31820445344,2.2e-07,rejection
98.52210872744,2e-07,rejection
98.52841286744,1.8e-07,rejection
96.12688477444,2.6e-07,rejection
98.09234226344,1.6e-07,rejection
98.38173212044,1.4e-07,rejection
96.11502205444,1.2e-07,rejection
2.55328663644,0,SMC
1.92140337444,0,SMC
3.83375674844,0,SMC
2.31019745744,0,SMC
2.08377708844,0,SMC
4.10055337444,0,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,0,SMC
2.09287770744,0,SMC
5.54418234644,0,SMC
5.68138107944,0,SMC
4.14141959844,0,SMC
5.65294253144,0,SMC
5.45868538744,0,SMC
4.35941468344,0,SMC
5.09712671244,0,SMC
5.88548754844,0,SMC
4.50221007344,1e-06,SMC
5.23572500044,0,SMC
9.61943802744,0,SMC
7.92987622044,6.66666666666667e-07,SMC
7.67900210444,0,SMC
7.79956491044,0,SMC
8.30640126844,0,SMC
7.79618478344,6.66666666666667e-07,SMC
8.44353416044,0,SMC
8.48869102244,0,SMC
7.93760445544,0,SMC
9.18529923244,6.66666666666667e-07,SMC
10.88102321344,0,SMC
10.10187502444,5e-07,SMC
12.29820661144,0,SMC
11.13758012444,0,SMC
9.64391361744,0,SMC
12.14060418044,0,SMC
10.51634998844,5e-07,SMC
10.12367878044,0,SMC
10.17567057444,0,SMC
11.94367990444,0,SMC
14.53368581844,0,SMC
14.96202297544,0,SMC
15.06931886944,0,SMC
14.90872850144,0,SMC
14.95479090744,0,SMC
14.54908289844,0,SMC
15.21242571444,4e-07,SMC
15.03435707444,0,SMC
15.30597072044,0,SMC
14.98376951744,4e-07,SMC
23.80155708744,0,SMC
26.98830886644,0,SMC
26.07325540644,0,SMC
22.93186290144,0,SMC
24.08072887944,3.33333333333333e-07,SMC
27.54605152444,6.66666666666667e-07,SMC
22.09157764344,0,SMC
22.48647817844,6.66666666666667e-07,SMC
23.80450757444,0,SMC
24.36245430644,0,SMC
13.47060834444,0,incrementalMH
13.89801541544,0,incrementalMH
12.68014181444,2e-07,incrementalMH
12.56771461844,0,incrementalMH
14.52019645444,0,incrementalMH
12.22105883544,6e-07,incrementalMH
14.62116615644,0,incrementalMH
12.25211912844,0,incrementalMH
14.19708749444,0,incrementalMH
12.37334731044,2e-07,incrementalMH
25.98426779444,1e-07,incrementalMH
25.23324707444,0,incrementalMH
26.89206441844,1e-07,incrementalMH
26.79599255544,3e-07,incrementalMH
26.96084093244,0,incrementalMH
25.74035817544,2e-07,incrementalMH
25.12369491444,8e-07,incrementalMH
26.90436051344,0,incrementalMH
26.48674948244,4e-07,incrementalMH
25.23281791344,1e-07,incrementalMH
38.60413638844,1.33333333333333e-07,incrementalMH
39.49431218844,6.66666666666667e-08,incrementalMH
39.74340460044,0,incrementalMH
39.18701835544,4e-07,incrementalMH
38.41120828944,0,incrementalMH
38.23061482144,6e-07,incrementalMH
40.12069714044,0,incrementalMH
38.57033367544,1.33333333333333e-07,incrementalMH
38.55990172544,0,incrementalMH
38.52344070844,4.66666666666667e-07,incrementalMH
53.31289900444,0,incrementalMH
54.37134057044,1e-07,incrementalMH
53.96961477044,2.5e-07,incrementalMH
51.56347299644,5e-08,incrementalMH
55.68630607844,1.5e-07,incrementalMH
53.81728771044,1.5e-07,incrementalMH
52.04860264244,3e-07,incrementalMH
52.41564456444,0,incrementalMH
54.39409184144,1.5e-07,incrementalMH
53.93549358244,5e-08,incrementalMH
68.09128269644,4e-08,incrementalMH
68.37749366244,1.6e-07,incrementalMH
67.55715479144,8e-08,incrementalMH
67.85869274644,8e-08,incrementalMH
70.91764108544,4e-08,incrementalMH
69.34010455244,3.6e-07,incrementalMH
69.20042807944,0,incrementalMH
68.15306717744,4e-08,incrementalMH
67.38176267344,8e-08,incrementalMH
68.66651668944,3.2e-07,incrementalMH
85.65779525444,2.33333333333333e-07,incrementalMH
82.40434526744,1.33333333333333e-07,incrementalMH
82.54900852144,1.66666666666667e-07,incrementalMH
82.84666031544,3.33333333333333e-08,incrementalMH
83.13994301844,0,incrementalMH
81.26727767944,0,incrementalMH
92.51259963744,6.66666666666667e-08,incrementalMH
83.11962349144,4.66666666666667e-07,incrementalMH
82.71032337244,1.66666666666667e-07,incrementalMH
83.22622250144,6.66666666666667e-08,incrementalMH
11.13147936492,0,MCMC
11.84955679892,0,MCMC
14.98292257692,8e-07,MCMC
16.26427371992,0,MCMC
16.92457152892,6e-07,MCMC
16.42458840392,0,MCMC
15.87968629992,0,MCMC
14.12931091792,4e-07,MCMC
16.97818252592,4e-07,MCMC
14.56773176092,0,MCMC
30.01494921592,0,MCMC
32.62366957292,2e-07,MCMC
35.76466764392,0,MCMC
30.32370047292,1e-07,MCMC
32.99338064992,0,MCMC
31.03551944192,0,MCMC
32.16654910892,0,MCMC
29.37081017092,2e-07,MCMC
32.42635841792,0,MCMC
33.22516867392,0,MCMC
43.72427889192,2.66666666666667e-07,MCMC
49.57856809492,0,MCMC
46.23467372792,6.66666666666667e-08,MCMC
48.41439231192,0,MCMC
58.82707902092,2.66666666666667e-07,MCMC
45.47403704692,3.33333333333333e-07,MCMC
43.57461338192,0,MCMC
45.44358645192,0,MCMC
52.56617250792,0,MCMC
44.25675247492,6.66666666666667e-08,MCMC
62.83977423092,0,MCMC
68.76173921592,5e-08,MCMC
65.23693701792,2e-07,MCMC
66.03869103992,0,MCMC
67.31223606892,2e-07,MCMC
67.39013114692,5e-08,MCMC
74.98309288092,0,MCMC
67.32260635392,2e-07,MCMC
66.44244894192,0,MCMC
62.14317873692,1e-07,MCMC
87.60995559192,8e-08,MCMC
91.43303320292,8e-08,MCMC
85.32541313392,2.8e-07,MCMC
89.93620278992,4e-07,MCMC
93.46978841592,1.2e-07,MCMC
84.12443901092,0,MCMC
78.43472757792,2.4e-07,MCMC
89.08653139392,1.6e-07,MCMC
88.42735873392,3.2e-07,MCMC
91.59586498692,3.2e-07,MCMC
104.14924894592,3e-07,MCMC
112.11812618292,0,MCMC
108.36299944092,6.66666666666667e-08,MCMC
115.07581575692,3.33333333333333e-08,MCMC
99.86563314492,2.66666666666667e-07,MCMC
105.11765625092,0,MCMC
94.38849692792,1.66666666666667e-07,MCMC
94.04724793592,6.33333333333333e-07,MCMC
96.30700186392,1.33333333333333e-07,MCMC
105.79142814592,1e-07,MCMC


==> benchmarks/pcfg-wppl-13.csv <==
time,prob,method
7.07639937944,0,rejection
6.87277170844,0,rejection
7.44106639444,0,rejection
9.48358989444,0,rejection
8.73413471344,0,rejection
7.81847484744,0,rejection
7.86653493944,0,rejection
8.53427293144,2e-07,rejection
8.65214133044,2e-07,rejection
7.83179768844,0,rejection
18.14920808144,0,rejection
17.60079180544,3e-07,rejection
17.47770735744,0,rejection
17.22543430044,0,rejection
17.53210558044,0,rejection
18.00957600544,0,rejection
17.95658344044,0,rejection
17.57245078844,1e-07,rejection
18.11453767444,0,rejection
17.16768863044,2e-07,rejection
24.61329216344,6.66666666666667e-08,rejection
26.24299268844,0,rejection
25.79939600044,2e-07,rejection
25.28287489444,0,rejection
26.32940718144,0,rejection
26.11802393844,1.33333333333333e-07,rejection
26.26844598644,6.66666666666667e-08,rejection
26.11044636144,0,rejection
25.46820551244,0,rejection
26.93099524644,6.66666666666667e-08,rejection
34.41129339244,5e-08,rejection
34.28066214544,0,rejection
34.88529337244,0,rejection
32.91339352444,1.5e-07,rejection
34.51727580944,0,rejection
34.14114138844,5e-08,rejection
35.33307567644,0,rejection
34.41968381144,0,rejection
34.65520396644,1e-07,rejection
34.54955292044,1e-07,rejection
44.73211781644,0,rejection
42.95609450644,0,rejection
43.84377335844,0,rejection
45.64040423644,1.2e-07,rejection
44.46069771344,4e-08,rejection
44.72284720344,4e-08,rejection
43.97871045944,4e-08,rejection
44.36335328044,8e-08,rejection
43.20234045144,4e-08,rejection
43.52431828944,1.2e-07,rejection
52.47242811344,3.33333333333333e-08,rejection
51.69536815144,6.66666666666667e-08,rejection
53.63898076044,3.33333333333333e-08,rejection
54.67226709144,6.66666666666667e-08,rejection
52.46520298744,1e-07,rejection
53.07505035244,3.33333333333333e-08,rejection
54.09762039844,6.66666666666667e-08,rejection
53.20391289644,6.66666666666667e-08,rejection
52.99606902544,1e-07,rejection
55.43305864544,6.66666666666667e-08,rejection
64.94989473944,5.71428571428571e-08,rejection
63.16209665944,8.57142857142857e-08,rejection
62.31661603044,2.85714285714286e-08,rejection
63.49977252644,5.71428571428571e-08,rejection
61.52549542644,2.85714285714286e-08,rejection
64.86553405044,0,rejection
62.73446963644,5.71428571428571e-08,rejection
63.55351188644,0,rejection
63.13513212644,0,rejection
63.92052759644,2.85714285714286e-08,rejection
70.94067163044,0,rejection
72.81501693444,7.5e-08,rejection
71.29666066444,7.5e-08,rejection
71.17777122944,1e-07,rejection
71.67328074544,1e-07,rejection
72.48950606244,7.5e-08,rejection
71.64468116944,0,rejection
68.93184545544,7.5e-08,rejection
72.72405046544,1.5e-07,rejection
72.30838088744,5e-08,rejection
81.78062092944,6.66666666666667e-08,rejection
83.17619832044,6.66666666666667e-08,rejection
82.23981999944,4.44444444444445e-08,rejection
80.97250206444,2.22222222222222e-08,rejection
84.31384980444,4.44444444444445e-08,rejection
82.48313669044,0,rejection
83.45503167444,8.88888888888889e-08,rejection
82.76706980844,2.22222222222222e-08,rejection
82.26196976044,4.44444444444445e-08,rejection
82.71843218144,2.22222222222222e-08,rejection
97.75610841644,6e-08,rejection
96.99368945944,2e-08,rejection
96.33127788244,8e-08,rejection
101.31820445344,6e-08,rejection
98.52210872744,2e-08,rejection
98.52841286744,2e-08,rejection
96.12688477444,8e-08,rejection
98.09234226344,4e-08,rejection
98.38173212044,8e-08,rejection
96.11502205444,1e-07,rejection
2.55328663644,0,SMC
1.92140337444,0,SMC
3.83375674844,0,SMC
2.31019745744,2e-06,SMC
2.08377708844,0,SMC
4.10055337444,0,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,0,SMC
2.09287770744,0,SMC
5.54418234644,0,SMC
5.68138107944,0,SMC
4.14141959844,0,SMC
5.65294253144,0,SMC
5.45868538744,0,SMC
4.35941468344,0,SMC
5.09712671244,0,SMC
5.88548754844,0,SMC
4.50221007344,0,SMC
5.23572500044,0,SMC
9.61943802744,0,SMC
7.92987622044,0,SMC
7.67900210444,0,SMC
7.79956491044,0,SMC
8.30640126844,0,SMC
7.79618478344,0,SMC
8.44353416044,0,SMC
8.48869102244,0,SMC
7.93760445544,0,SMC
9.18529923244,0,SMC
10.88102321344,0,SMC
10.10187502444,0,SMC
12.29820661144,0,SMC
11.13758012444,0,SMC
9.64391361744,5e-07,SMC
12.14060418044,0,SMC
10.51634998844,5e-07,SMC
10.12367878044,0,SMC
10.17567057444,0,SMC
11.94367990444,0,SMC
14.53368581844,0,SMC
14.96202297544,0,SMC
15.06931886944,0,SMC
14.90872850144,0,SMC
14.95479090744,0,SMC
14.54908289844,0,SMC
15.21242571444,0,SMC
15.03435707444,0,SMC
15.30597072044,0,SMC
14.98376951744,0,SMC
23.80155708744,0,SMC
26.98830886644,3.33333333333333e-07,SMC
26.07325540644,0,SMC
22.93186290144,0,SMC
24.08072887944,0,SMC
27.54605152444,0,SMC
22.09157764344,0,SMC
22.48647817844,3.33333333333333e-07,SMC
23.80450757444,0,SMC
24.36245430644,3.33333333333333e-07,SMC
13.47060834444,0,incrementalMH
13.89801541544,0,incrementalMH
12.68014181444,0,incrementalMH
12.56771461844,0,incrementalMH
14.52019645444,0,incrementalMH
12.22105883544,0,incrementalMH
14.62116615644,0,incrementalMH
12.25211912844,4e-07,incrementalMH
14.19708749444,0,incrementalMH
12.37334731044,0,incrementalMH
25.98426779444,0,incrementalMH
25.23324707444,0,incrementalMH
26.89206441844,0,incrementalMH
26.79599255544,0,incrementalMH
26.96084093244,0,incrementalMH
25.74035817544,3e-07,incrementalMH
25.12369491444,0,incrementalMH
26.90436051344,0,incrementalMH
26.48674948244,0,incrementalMH
25.23281791344,0,incrementalMH
38.60413638844,0,incrementalMH
39.49431218844,6.66666666666667e-08,incrementalMH
39.74340460044,0,incrementalMH
39.18701835544,4.66666666666667e-07,incrementalMH
38.41120828944,0,incrementalMH
38.23061482144,6.66666666666667e-08,incrementalMH
40.12069714044,0,incrementalMH
38.57033367544,0,incrementalMH
38.55990172544,0,incrementalMH
38.52344070844,6.66666666666667e-08,incrementalMH
53.31289900444,0,incrementalMH
54.37134057044,0,incrementalMH
53.96961477044,5e-08,incrementalMH
51.56347299644,0,incrementalMH
55.68630607844,0,incrementalMH
53.81728771044,1.5e-07,incrementalMH
52.04860264244,0,incrementalMH
52.41564456444,0,incrementalMH
54.39409184144,1e-07,incrementalMH
53.93549358244,0,incrementalMH
68.09128269644,3.2e-07,incrementalMH
68.37749366244,0,incrementalMH
67.55715479144,0,incrementalMH
67.85869274644,2.8e-07,incrementalMH
70.91764108544,0,incrementalMH
69.34010455244,0,incrementalMH
69.20042807944,1.6e-07,incrementalMH
68.15306717744,0,incrementalMH
67.38176267344,0,incrementalMH
68.66651668944,2e-07,incrementalMH
85.65779525444,0,incrementalMH
82.40434526744,0,incrementalMH
82.54900852144,1e-07,incrementalMH
82.84666031544,6.66666666666667e-08,incrementalMH
83.13994301844,0,incrementalMH
81.26727767944,0,incrementalMH
92.51259963744,4e-07,incrementalMH
83.11962349144,2.66666666666667e-07,incrementalMH
82.71032337244,6.66666666666667e-08,incrementalMH
83.22622250144,0,incrementalMH
11.13147936492,0,MCMC
11.84955679892,0,MCMC
14.98292257692,0,MCMC
16.26427371992,0,MCMC
16.92457152892,0,MCMC
16.42458840392,0,MCMC
15.87968629992,0,MCMC
14.12931091792,0,MCMC
16.97818252592,0,MCMC
14.56773176092,0,MCMC
30.01494921592,0,MCMC
32.62366957292,0,MCMC
35.76466764392,0,MCMC
30.32370047292,0,MCMC
32.99338064992,0,MCMC
31.03551944192,1e-07,MCMC
32.16654910892,0,MCMC
29.37081017092,0,MCMC
32.42635841792,0,MCMC
33.22516867392,0,MCMC
43.72427889192,6.66666666666667e-08,MCMC
49.57856809492,0,MCMC
46.23467372792,6.66666666666667e-08,MCMC
48.41439231192,0,MCMC
58.82707902092,1.33333333333333e-07,MCMC
45.47403704692,1.33333333333333e-07,MCMC
43.57461338192,0,MCMC
45.44358645192,0,MCMC
52.56617250792,6.66666666666667e-08,MCMC
44.25675247492,6.66666666666667e-08,MCMC
62.83977423092,0,MCMC
68.76173921592,0,MCMC
65.23693701792,1e-07,MCMC
66.03869103992,0,MCMC
67.31223606892,1.5e-07,MCMC
67.39013114692,1.5e-07,MCMC
74.98309288092,0,MCMC
67.32260635392,0,MCMC
66.44244894192,0,MCMC
62.14317873692,5e-08,MCMC
87.60995559192,8e-08,MCMC
91.43303320292,4e-08,MCMC
85.32541313392,0,MCMC
89.93620278992,8e-08,MCMC
93.46978841592,2e-07,MCMC
84.12443901092,2.4e-07,MCMC
78.43472757792,4e-08,MCMC
89.08653139392,4e-07,MCMC
88.42735873392,2.8e-07,MCMC
91.59586498692,8e-08,MCMC
104.14924894592,3.33333333333333e-08,MCMC
112.11812618292,0,MCMC
108.36299944092,6.66666666666667e-08,MCMC
115.07581575692,0,MCMC
99.86563314492,3.33333333333333e-08,MCMC
105.11765625092,0,MCMC
94.38849692792,1.33333333333333e-07,MCMC
94.04724793592,2e-07,MCMC
96.30700186392,3.33333333333333e-08,MCMC
105.79142814592,0,MCMC


==> benchmarks/pcfg-wppl-14.csv <==
time,prob,method
7.07639937944,0,rejection
6.87277170844,0,rejection
7.44106639444,0,rejection
9.48358989444,0,rejection
8.73413471344,0,rejection
7.81847484744,0,rejection
7.86653493944,0,rejection
8.53427293144,0,rejection
8.65214133044,0,rejection
7.83179768844,0,rejection
18.14920808144,0,rejection
17.60079180544,0,rejection
17.47770735744,0,rejection
17.22543430044,1e-07,rejection
17.53210558044,0,rejection
18.00957600544,0,rejection
17.95658344044,0,rejection
17.57245078844,0,rejection
18.11453767444,0,rejection
17.16768863044,0,rejection
24.61329216344,0,rejection
26.24299268844,6.66666666666667e-08,rejection
25.79939600044,6.66666666666667e-08,rejection
25.28287489444,0,rejection
26.32940718144,0,rejection
26.11802393844,0,rejection
26.26844598644,0,rejection
26.11044636144,6.66666666666667e-08,rejection
25.46820551244,0,rejection
26.93099524644,0,rejection
34.41129339244,5e-08,rejection
34.28066214544,5e-08,rejection
34.88529337244,0,rejection
32.91339352444,0,rejection
34.51727580944,5e-08,rejection
34.14114138844,0,rejection
35.33307567644,5e-08,rejection
34.41968381144,0,rejection
34.65520396644,5e-08,rejection
34.54955292044,0,rejection
44.73211781644,4e-08,rejection
42.95609450644,4e-08,rejection
43.84377335844,0,rejection
45.64040423644,0,rejection
44.46069771344,0,rejection
44.72284720344,4e-08,rejection
43.97871045944,0,rejection
44.36335328044,4e-08,rejection
43.20234045144,0,rejection
43.52431828944,4e-08,rejection
52.47242811344,3.33333333333333e-08,rejection
51.69536815144,0,rejection
53.63898076044,0,rejection
54.67226709144,0,rejection
52.46520298744,0,rejection
53.07505035244,0,rejection
54.09762039844,3.33333333333333e-08,rejection
53.20391289644,3.33333333333333e-08,rejection
52.99606902544,6.66666666666667e-08,rejection
55.43305864544,3.33333333333333e-08,rejection
64.94989473944,2.85714285714286e-08,rejection
63.16209665944,8.57142857142857e-08,rejection
62.31661603044,5.71428571428571e-08,rejection
63.49977252644,2.85714285714286e-08,rejection
61.52549542644,2.85714285714286e-08,rejection
64.86553405044,5.71428571428571e-08,rejection
62.73446963644,0,rejection
63.55351188644,0,rejection
63.13513212644,0,rejection
63.92052759644,0,rejection
70.94067163044,0,rejection
72.81501693444,0,rejection
71.29666066444,7.5e-08,rejection
71.17777122944,2.5e-08,rejection
71.67328074544,2.5e-08,rejection
72.48950606244,0,rejection
71.64468116944,2.5e-08,rejection
68.93184545544,0,rejection
72.72405046544,0,rejection
72.30838088744,2.5e-08,rejection
81.78062092944,0,rejection
83.17619832044,2.22222222222222e-08,rejection
82.23981999944,0,rejection
80.97250206444,0,rejection
84.31384980444,2.22222222222222e-08,rejection
82.48313669044,0,rejection
83.45503167444,2.22222222222222e-08,rejection
82.76706980844,0,rejection
82.26196976044,0,rejection
82.71843218144,2.22222222222222e-08,rejection
97.75610841644,2e-08,rejection
96.99368945944,0,rejection
96.33127788244,4e-08,rejection
101.31820445344,4e-08,rejection
98.52210872744,0,rejection
98.52841286744,0,rejection
96.12688477444,4e-08,rejection
98.09234226344,4e-08,rejection
98.38173212044,0,rejection
96.11502205444,0,rejection
2.55328663644,0,SMC
1.92140337444,0,SMC
3.83375674844,0,SMC
2.31019745744,0,SMC
2.08377708844,0,SMC
4.10055337444,0,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,0,SMC
2.09287770744,0,SMC
5.54418234644,0,SMC
5.68138107944,0,SMC
4.14141959844,0,SMC
5.65294253144,0,SMC
5.45868538744,0,SMC
4.35941468344,0,SMC
5.09712671244,0,SMC
5.88548754844,0,SMC
4.50221007344,0,SMC
5.23572500044,0,SMC
9.61943802744,0,SMC
7.92987622044,0,SMC
7.67900210444,0,SMC
7.79956491044,0,SMC
8.30640126844,0,SMC
7.79618478344,0,SMC
8.44353416044,0,SMC
8.48869102244,0,SMC
7.93760445544,0,SMC
9.18529923244,0,SMC
10.88102321344,0,SMC
10.10187502444,0,SMC
12.29820661144,0,SMC
11.13758012444,0,SMC
9.64391361744,0,SMC
12.14060418044,0,SMC
10.51634998844,0,SMC
10.12367878044,0,SMC
10.17567057444,0,SMC
11.94367990444,0,SMC
14.53368581844,0,SMC
14.96202297544,0,SMC
15.06931886944,0,SMC
14.90872850144,0,SMC
14.95479090744,0,SMC
14.54908289844,0,SMC
15.21242571444,0,SMC
15.03435707444,0,SMC
15.30597072044,0,SMC
14.98376951744,0,SMC
23.80155708744,0,SMC
26.98830886644,0,SMC
26.07325540644,0,SMC
22.93186290144,0,SMC
24.08072887944,0,SMC
27.54605152444,0,SMC
22.09157764344,0,SMC
22.48647817844,0,SMC
23.80450757444,0,SMC
24.36245430644,0,SMC
13.47060834444,0,incrementalMH
13.89801541544,0,incrementalMH
12.68014181444,0,incrementalMH
12.56771461844,0,incrementalMH
14.52019645444,0,incrementalMH
12.22105883544,0,incrementalMH
14.62116615644,0,incrementalMH
12.25211912844,2e-07,incrementalMH
14.19708749444,0,incrementalMH
12.37334731044,0,incrementalMH
25.98426779444,0,incrementalMH
25.23324707444,0,incrementalMH
26.89206441844,0,incrementalMH
26.79599255544,0,incrementalMH
26.96084093244,0,incrementalMH
25.74035817544,0,incrementalMH
25.12369491444,0,incrementalMH
26.90436051344,0,incrementalMH
26.48674948244,0,incrementalMH
25.23281791344,0,incrementalMH
38.60413638844,0,incrementalMH
39.49431218844,6.66666666666667e-08,incrementalMH
39.74340460044,0,incrementalMH
39.18701835544,6.66666666666667e-08,incrementalMH
38.41120828944,0,incrementalMH
38.23061482144,0,incrementalMH
40.12069714044,0,incrementalMH
38.57033367544,2.66666666666667e-07,incrementalMH
38.55990172544,0,incrementalMH
38.52344070844,6.66666666666667e-08,incrementalMH
53.31289900444,0,incrementalMH
54.37134057044,0,incrementalMH
53.96961477044,1.5e-07,incrementalMH
51.56347299644,0,incrementalMH
55.68630607844,0,incrementalMH
53.81728771044,0,incrementalMH
52.04860264244,0,incrementalMH
52.41564456444,0,incrementalMH
54.39409184144,0,incrementalMH
53.93549358244,0,incrementalMH
68.09128269644,0,incrementalMH
68.37749366244,0,incrementalMH
67.55715479144,0,incrementalMH
67.85869274644,0,incrementalMH
70.91764108544,8e-08,incrementalMH
69.34010455244,4e-08,incrementalMH
69.20042807944,0,incrementalMH
68.15306717744,0,incrementalMH
67.38176267344,0,incrementalMH
68.66651668944,0,incrementalMH
85.65779525444,0,incrementalMH
82.40434526744,0,incrementalMH
82.54900852144,0,incrementalMH
82.84666031544,3.33333333333333e-08,incrementalMH
83.13994301844,0,incrementalMH
81.26727767944,0,incrementalMH
92.51259963744,1e-07,incrementalMH
83.11962349144,3.33333333333333e-08,incrementalMH
82.71032337244,0,incrementalMH
83.22622250144,0,incrementalMH
11.13147936492,0,MCMC
11.84955679892,0,MCMC
14.98292257692,0,MCMC
16.26427371992,0,MCMC
16.92457152892,0,MCMC
16.42458840392,0,MCMC
15.87968629992,0,MCMC
14.12931091792,0,MCMC
16.97818252592,0,MCMC
14.56773176092,0,MCMC
30.01494921592,0,MCMC
32.62366957292,0,MCMC
35.76466764392,0,MCMC
30.32370047292,1e-07,MCMC
32.99338064992,0,MCMC
31.03551944192,0,MCMC
32.16654910892,0,MCMC
29.37081017092,0,MCMC
32.42635841792,0,MCMC
33.22516867392,0,MCMC
43.72427889192,0,MCMC
49.57856809492,0,MCMC
46.23467372792,0,MCMC
48.41439231192,0,MCMC
58.82707902092,0,MCMC
45.47403704692,0,MCMC
43.57461338192,0,MCMC
45.44358645192,0,MCMC
52.56617250792,0,MCMC
44.25675247492,0,MCMC
62.83977423092,0,MCMC
68.76173921592,0,MCMC
65.23693701792,0,MCMC
66.03869103992,0,MCMC
67.31223606892,0,MCMC
67.39013114692,0,MCMC
74.98309288092,0,MCMC
67.32260635392,0,MCMC
66.44244894192,0,MCMC
62.14317873692,0,MCMC
87.60995559192,8e-08,MCMC
91.43303320292,0,MCMC
85.32541313392,0,MCMC
89.93620278992,0,MCMC
93.46978841592,0,MCMC
84.12443901092,0,MCMC
78.43472757792,0,MCMC
89.08653139392,0,MCMC
88.42735873392,0,MCMC
91.59586498692,0,MCMC
104.14924894592,0,MCMC
112.11812618292,0,MCMC
108.36299944092,0,MCMC
115.07581575692,0,MCMC
99.86563314492,0,MCMC
105.11765625092,0,MCMC
94.38849692792,3.33333333333333e-08,MCMC
94.04724793592,0,MCMC
96.30700186392,0,MCMC
105.79142814592,0,MCMC


==> benchmarks/pcfg-wppl-15.csv <==
time,prob,method
7.07639937944,0,rejection
6.87277170844,0,rejection
7.44106639444,0,rejection
9.48358989444,0,rejection
8.73413471344,0,rejection
7.81847484744,0,rejection
7.86653493944,0,rejection
8.53427293144,0,rejection
8.65214133044,0,rejection
7.83179768844,0,rejection
18.14920808144,1e-07,rejection
17.60079180544,0,rejection
17.47770735744,0,rejection
17.22543430044,1e-07,rejection
17.53210558044,0,rejection
18.00957600544,0,rejection
17.95658344044,0,rejection
17.57245078844,0,rejection
18.11453767444,0,rejection
17.16768863044,0,rejection
24.61329216344,0,rejection
26.24299268844,0,rejection
25.79939600044,0,rejection
25.28287489444,0,rejection
26.32940718144,0,rejection
26.11802393844,0,rejection
26.26844598644,0,rejection
26.11044636144,0,rejection
25.46820551244,0,rejection
26.93099524644,0,rejection
34.41129339244,0,rejection
34.28066214544,0,rejection
34.88529337244,0,rejection
32.91339352444,0,rejection
34.51727580944,0,rejection
34.14114138844,0,rejection
35.33307567644,0,rejection
34.41968381144,5e-08,rejection
34.65520396644,5e-08,rejection
34.54955292044,0,rejection
44.73211781644,4e-08,rejection
42.95609450644,0,rejection
43.84377335844,0,rejection
45.64040423644,4e-08,rejection
44.46069771344,0,rejection
44.72284720344,0,rejection
43.97871045944,4e-08,rejection
44.36335328044,0,rejection
43.20234045144,0,rejection
43.52431828944,0,rejection
52.47242811344,0,rejection
51.69536815144,3.33333333333333e-08,rejection
53.63898076044,0,rejection
54.67226709144,3.33333333333333e-08,rejection
52.46520298744,0,rejection
53.07505035244,3.33333333333333e-08,rejection
54.09762039844,0,rejection
53.20391289644,0,rejection
52.99606902544,6.66666666666667e-08,rejection
55.43305864544,0,rejection
64.94989473944,0,rejection
63.16209665944,0,rejection
62.31661603044,2.85714285714286e-08,rejection
63.49977252644,0,rejection
61.52549542644,0,rejection
64.86553405044,0,rejection
62.73446963644,0,rejection
63.55351188644,0,rejection
63.13513212644,0,rejection
63.92052759644,0,rejection
70.94067163044,0,rejection
72.81501693444,0,rejection
71.29666066444,0,rejection
71.17777122944,0,rejection
71.67328074544,0,rejection
72.48950606244,0,rejection
71.64468116944,0,rejection
68.93184545544,0,rejection
72.72405046544,0,rejection
72.30838088744,0,rejection
81.78062092944,0,rejection
83.17619832044,0,rejection
82.23981999944,2.22222222222222e-08,rejection
80.97250206444,2.22222222222222e-08,rejection
84.31384980444,0,rejection
82.48313669044,2.22222222222222e-08,rejection
83.45503167444,0,rejection
82.76706980844,0,rejection
82.26196976044,0,rejection
82.71843218144,0,rejection
97.75610841644,0,rejection
96.99368945944,0,rejection
96.33127788244,0,rejection
101.31820445344,2e-08,rejection
98.52210872744,4e-08,rejection
98.52841286744,0,rejection
96.12688477444,2e-08,rejection
98.09234226344,0,rejection
98.38173212044,2e-08,rejection
96.11502205444,0,rejection
2.55328663644,0,SMC
1.92140337444,0,SMC
3.83375674844,0,SMC
2.31019745744,0,SMC
2.08377708844,0,SMC
4.10055337444,0,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,0,SMC
2.09287770744,0,SMC
5.54418234644,0,SMC
5.68138107944,0,SMC
4.14141959844,0,SMC
5.65294253144,0,SMC
5.45868538744,0,SMC
4.35941468344,0,SMC
5.09712671244,0,SMC
5.88548754844,0,SMC
4.50221007344,0,SMC
5.23572500044,0,SMC
9.61943802744,0,SMC
7.92987622044,0,SMC
7.67900210444,0,SMC
7.79956491044,0,SMC
8.30640126844,0,SMC
7.79618478344,0,SMC
8.44353416044,0,SMC
8.48869102244,0,SMC
7.93760445544,0,SMC
9.18529923244,0,SMC
10.88102321344,0,SMC
10.10187502444,0,SMC
12.29820661144,0,SMC
11.13758012444,0,SMC
9.64391361744,0,SMC
12.14060418044,0,SMC
10.51634998844,0,SMC
10.12367878044,0,SMC
10.17567057444,0,SMC
11.94367990444,0,SMC
14.53368581844,0,SMC
14.96202297544,0,SMC
15.06931886944,0,SMC
14.90872850144,0,SMC
14.95479090744,0,SMC
14.54908289844,0,SMC
15.21242571444,0,SMC
15.03435707444,0,SMC
15.30597072044,0,SMC
14.98376951744,0,SMC
23.80155708744,3.33333333333333e-07,SMC
26.98830886644,0,SMC
26.07325540644,0,SMC
22.93186290144,0,SMC
24.08072887944,0,SMC
27.54605152444,0,SMC
22.09157764344,0,SMC
22.48647817844,0,SMC
23.80450757444,0,SMC
24.36245430644,0,SMC
13.47060834444,0,incrementalMH
13.89801541544,0,incrementalMH
12.68014181444,0,incrementalMH
12.56771461844,0,incrementalMH
14.52019645444,0,incrementalMH
12.22105883544,0,incrementalMH
14.62116615644,0,incrementalMH
12.25211912844,0,incrementalMH
14.19708749444,0,incrementalMH
12.37334731044,0,incrementalMH
25.98426779444,0,incrementalMH
25.23324707444,0,incrementalMH
26.89206441844,0,incrementalMH
26.79599255544,0,incrementalMH
26.96084093244,0,incrementalMH
25.74035817544,0,incrementalMH
25.12369491444,0,incrementalMH
26.90436051344,0,incrementalMH
26.48674948244,0,incrementalMH
25.23281791344,0,incrementalMH
38.60413638844,0,incrementalMH
39.49431218844,6.66666666666667e-08,incrementalMH
39.74340460044,0,incrementalMH
39.18701835544,0,incrementalMH
38.41120828944,0,incrementalMH
38.23061482144,0,incrementalMH
40.12069714044,0,incrementalMH
38.57033367544,0,incrementalMH
38.55990172544,0,incrementalMH
38.52344070844,0,incrementalMH
53.31289900444,0,incrementalMH
54.37134057044,0,incrementalMH
53.96961477044,0,incrementalMH
51.56347299644,0,incrementalMH
55.68630607844,0,incrementalMH
53.81728771044,0,incrementalMH
52.04860264244,0,incrementalMH
52.41564456444,0,incrementalMH
54.39409184144,0,incrementalMH
53.93549358244,0,incrementalMH
68.09128269644,0,incrementalMH
68.37749366244,0,incrementalMH
67.55715479144,0,incrementalMH
67.85869274644,0,incrementalMH
70.91764108544,0,incrementalMH
69.34010455244,0,incrementalMH
69.20042807944,0,incrementalMH
68.15306717744,0,incrementalMH
67.38176267344,0,incrementalMH
68.66651668944,0,incrementalMH
85.65779525444,3.33333333333333e-08,incrementalMH
82.40434526744,0,incrementalMH
82.54900852144,0,incrementalMH
82.84666031544,0,incrementalMH
83.13994301844,0,incrementalMH
81.26727767944,0,incrementalMH
92.51259963744,0,incrementalMH
83.11962349144,0,incrementalMH
82.71032337244,0,incrementalMH
83.22622250144,0,incrementalMH
11.13147936492,0,MCMC
11.84955679892,0,MCMC
14.98292257692,0,MCMC
16.26427371992,0,MCMC
16.92457152892,0,MCMC
16.42458840392,0,MCMC
15.87968629992,0,MCMC
14.12931091792,0,MCMC
16.97818252592,0,MCMC
14.56773176092,0,MCMC
30.01494921592,0,MCMC
32.62366957292,0,MCMC
35.76466764392,0,MCMC
30.32370047292,0,MCMC
32.99338064992,0,MCMC
31.03551944192,0,MCMC
32.16654910892,0,MCMC
29.37081017092,0,MCMC
32.42635841792,0,MCMC
33.22516867392,0,MCMC
43.72427889192,0,MCMC
49.57856809492,0,MCMC
46.23467372792,0,MCMC
48.41439231192,0,MCMC
58.82707902092,0,MCMC
45.47403704692,0,MCMC
43.57461338192,0,MCMC
45.44358645192,0,MCMC
52.56617250792,0,MCMC
44.25675247492,0,MCMC
62.83977423092,0,MCMC
68.76173921592,0,MCMC
65.23693701792,0,MCMC
66.03869103992,0,MCMC
67.31223606892,0,MCMC
67.39013114692,0,MCMC
74.98309288092,0,MCMC
67.32260635392,0,MCMC
66.44244894192,0,MCMC
62.14317873692,0,MCMC
87.60995559192,8e-08,MCMC
91.43303320292,0,MCMC
85.32541313392,0,MCMC
89.93620278992,0,MCMC
93.46978841592,0,MCMC
84.12443901092,0,MCMC
78.43472757792,0,MCMC
89.08653139392,0,MCMC
88.42735873392,0,MCMC
91.59586498692,4e-08,MCMC
104.14924894592,0,MCMC
112.11812618292,0,MCMC
108.36299944092,0,MCMC
115.07581575692,0,MCMC
99.86563314492,0,MCMC
105.11765625092,0,MCMC
94.38849692792,0,MCMC
94.04724793592,0,MCMC
96.30700186392,0,MCMC
105.79142814592,0,MCMC


==> benchmarks/pcfg-wppl-16.csv <==
time,prob,method
7.07639937944,0,rejection
6.87277170844,0,rejection
7.44106639444,0,rejection
9.48358989444,0,rejection
8.73413471344,0,rejection
7.81847484744,0,rejection
7.86653493944,0,rejection
8.53427293144,0,rejection
8.65214133044,0,rejection
7.83179768844,0,rejection
18.14920808144,0,rejection
17.60079180544,0,rejection
17.47770735744,0,rejection
17.22543430044,0,rejection
17.53210558044,0,rejection
18.00957600544,0,rejection
17.95658344044,0,rejection
17.57245078844,0,rejection
18.11453767444,0,rejection
17.16768863044,0,rejection
24.61329216344,0,rejection
26.24299268844,0,rejection
25.79939600044,0,rejection
25.28287489444,0,rejection
26.32940718144,0,rejection
26.11802393844,0,rejection
26.26844598644,0,rejection
26.11044636144,0,rejection
25.46820551244,0,rejection
26.93099524644,0,rejection
34.41129339244,0,rejection
34.28066214544,0,rejection
34.88529337244,0,rejection
32.91339352444,0,rejection
34.51727580944,0,rejection
34.14114138844,0,rejection
35.33307567644,0,rejection
34.41968381144,0,rejection
34.65520396644,0,rejection
34.54955292044,0,rejection
44.73211781644,0,rejection
42.95609450644,0,rejection
43.84377335844,0,rejection
45.64040423644,0,rejection
44.46069771344,0,rejection
44.72284720344,0,rejection
43.97871045944,0,rejection
44.36335328044,0,rejection
43.20234045144,0,rejection
43.52431828944,0,rejection
52.47242811344,0,rejection
51.69536815144,0,rejection
53.63898076044,0,rejection
54.67226709144,0,rejection
52.46520298744,0,rejection
53.07505035244,0,rejection
54.09762039844,0,rejection
53.20391289644,0,rejection
52.99606902544,0,rejection
55.43305864544,0,rejection
64.94989473944,0,rejection
63.16209665944,0,rejection
62.31661603044,0,rejection
63.49977252644,0,rejection
61.52549542644,0,rejection
64.86553405044,2.85714285714286e-08,rejection
62.73446963644,0,rejection
63.55351188644,0,rejection
63.13513212644,0,rejection
63.92052759644,0,rejection
70.94067163044,0,rejection
72.81501693444,0,rejection
71.29666066444,2.5e-08,rejection
71.17777122944,0,rejection
71.67328074544,0,rejection
72.48950606244,0,rejection
71.64468116944,0,rejection
68.93184545544,0,rejection
72.72405046544,0,rejection
72.30838088744,0,rejection
81.78062092944,0,rejection
83.17619832044,0,rejection
82.23981999944,0,rejection
80.97250206444,0,rejection
84.31384980444,0,rejection
82.48313669044,0,rejection
83.45503167444,2.22222222222222e-08,rejection
82.76706980844,0,rejection
82.26196976044,0,rejection
82.71843218144,0,rejection
97.75610841644,2e-08,rejection
96.99368945944,0,rejection
96.33127788244,0,rejection
101.31820445344,0,rejection
98.52210872744,0,rejection
98.52841286744,0,rejection
96.12688477444,0,rejection
98.09234226344,2e-08,rejection
98.38173212044,0,rejection
96.11502205444,0,rejection
2.55328663644,0,SMC
1.92140337444,0,SMC
3.83375674844,0,SMC
2.31019745744,0,SMC
2.08377708844,0,SMC
4.10055337444,0,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,0,SMC
2.09287770744,0,SMC
5.54418234644,0,SMC
5.68138107944,0,SMC
4.14141959844,0,SMC
5.65294253144,0,SMC
5.45868538744,0,SMC
4.35941468344,0,SMC
5.09712671244,0,SMC
5.88548754844,0,SMC
4.50221007344,0,SMC
5.23572500044,0,SMC
9.61943802744,0,SMC
7.92987622044,0,SMC
7.67900210444,0,SMC
7.79956491044,0,SMC
8.30640126844,0,SMC
7.79618478344,0,SMC
8.44353416044,0,SMC
8.48869102244,0,SMC
7.93760445544,0,SMC
9.18529923244,0,SMC
10.88102321344,0,SMC
10.10187502444,0,SMC
12.29820661144,0,SMC
11.13758012444,0,SMC
9.64391361744,0,SMC
12.14060418044,0,SMC
10.51634998844,0,SMC
10.12367878044,0,SMC
10.17567057444,0,SMC
11.94367990444,0,SMC
14.53368581844,0,SMC
14.96202297544,0,SMC
15.06931886944,0,SMC
14.90872850144,0,SMC
14.95479090744,0,SMC
14.54908289844,0,SMC
15.21242571444,0,SMC
15.03435707444,0,SMC
15.30597072044,0,SMC
14.98376951744,0,SMC
23.80155708744,0,SMC
26.98830886644,0,SMC
26.07325540644,0,SMC
22.93186290144,0,SMC
24.08072887944,0,SMC
27.54605152444,0,SMC
22.09157764344,0,SMC
22.48647817844,0,SMC
23.80450757444,0,SMC
24.36245430644,0,SMC
13.47060834444,0,incrementalMH
13.89801541544,0,incrementalMH
12.68014181444,0,incrementalMH
12.56771461844,0,incrementalMH
14.52019645444,0,incrementalMH
12.22105883544,0,incrementalMH
14.62116615644,0,incrementalMH
12.25211912844,0,incrementalMH
14.19708749444,0,incrementalMH
12.37334731044,0,incrementalMH
25.98426779444,0,incrementalMH
25.23324707444,0,incrementalMH
26.89206441844,0,incrementalMH
26.79599255544,0,incrementalMH
26.96084093244,0,incrementalMH
25.74035817544,0,incrementalMH
25.12369491444,0,incrementalMH
26.90436051344,0,incrementalMH
26.48674948244,0,incrementalMH
25.23281791344,0,incrementalMH
38.60413638844,0,incrementalMH
39.49431218844,0,incrementalMH
39.74340460044,0,incrementalMH
39.18701835544,0,incrementalMH
38.41120828944,0,incrementalMH
38.23061482144,0,incrementalMH
40.12069714044,0,incrementalMH
38.57033367544,0,incrementalMH
38.55990172544,0,incrementalMH
38.52344070844,0,incrementalMH
53.31289900444,0,incrementalMH
54.37134057044,0,incrementalMH
53.96961477044,0,incrementalMH
51.56347299644,0,incrementalMH
55.68630607844,0,incrementalMH
53.81728771044,0,incrementalMH
52.04860264244,0,incrementalMH
52.41564456444,0,incrementalMH
54.39409184144,0,incrementalMH
53.93549358244,0,incrementalMH
68.09128269644,0,incrementalMH
68.37749366244,0,incrementalMH
67.55715479144,0,incrementalMH
67.85869274644,0,incrementalMH
70.91764108544,0,incrementalMH
69.34010455244,0,incrementalMH
69.20042807944,0,incrementalMH
68.15306717744,0,incrementalMH
67.38176267344,0,incrementalMH
68.66651668944,0,incrementalMH
85.65779525444,1e-07,incrementalMH
82.40434526744,0,incrementalMH
82.54900852144,0,incrementalMH
82.84666031544,0,incrementalMH
83.13994301844,0,incrementalMH
81.26727767944,0,incrementalMH
92.51259963744,0,incrementalMH
83.11962349144,0,incrementalMH
82.71032337244,0,incrementalMH
83.22622250144,0,incrementalMH
11.13147936492,0,MCMC
11.84955679892,0,MCMC
14.98292257692,0,MCMC
16.26427371992,0,MCMC
16.92457152892,0,MCMC
16.42458840392,0,MCMC
15.87968629992,0,MCMC
14.12931091792,0,MCMC
16.97818252592,0,MCMC
14.56773176092,0,MCMC
30.01494921592,1e-07,MCMC
32.62366957292,0,MCMC
35.76466764392,0,MCMC
30.32370047292,0,MCMC
32.99338064992,0,MCMC
31.03551944192,0,MCMC
32.16654910892,0,MCMC
29.37081017092,0,MCMC
32.42635841792,0,MCMC
33.22516867392,0,MCMC
43.72427889192,0,MCMC
49.57856809492,0,MCMC
46.23467372792,0,MCMC
48.41439231192,0,MCMC
58.82707902092,0,MCMC
45.47403704692,0,MCMC
43.57461338192,0,MCMC
45.44358645192,0,MCMC
52.56617250792,0,MCMC
44.25675247492,0,MCMC
62.83977423092,0,MCMC
68.76173921592,0,MCMC
65.23693701792,0,MCMC
66.03869103992,0,MCMC
67.31223606892,0,MCMC
67.39013114692,0,MCMC
74.98309288092,0,MCMC
67.32260635392,0,MCMC
66.44244894192,0,MCMC
62.14317873692,0,MCMC
87.60995559192,0,MCMC
91.43303320292,0,MCMC
85.32541313392,0,MCMC
89.93620278992,0,MCMC
93.46978841592,0,MCMC
84.12443901092,0,MCMC
78.43472757792,0,MCMC
89.08653139392,0,MCMC
88.42735873392,0,MCMC
91.59586498692,0,MCMC
104.14924894592,0,MCMC
112.11812618292,0,MCMC
108.36299944092,0,MCMC
115.07581575692,0,MCMC
99.86563314492,0,MCMC
105.11765625092,0,MCMC
94.38849692792,0,MCMC
94.04724793592,0,MCMC
96.30700186392,0,MCMC
105.79142814592,0,MCMC


==> benchmarks/pcfg-wppl-17.csv <==
time,prob,method
7.07639937944,0,rejection
6.87277170844,0,rejection
7.44106639444,0,rejection
9.48358989444,0,rejection
8.73413471344,0,rejection
7.81847484744,0,rejection
7.86653493944,0,rejection
8.53427293144,0,rejection
8.65214133044,0,rejection
7.83179768844,0,rejection
18.14920808144,0,rejection
17.60079180544,0,rejection
17.47770735744,0,rejection
17.22543430044,0,rejection
17.53210558044,0,rejection
18.00957600544,0,rejection
17.95658344044,0,rejection
17.57245078844,0,rejection
18.11453767444,0,rejection
17.16768863044,0,rejection
24.61329216344,0,rejection
26.24299268844,0,rejection
25.79939600044,0,rejection
25.28287489444,0,rejection
26.32940718144,0,rejection
26.11802393844,0,rejection
26.26844598644,0,rejection
26.11044636144,0,rejection
25.46820551244,0,rejection
26.93099524644,0,rejection
34.41129339244,0,rejection
34.28066214544,0,rejection
34.88529337244,0,rejection
32.91339352444,0,rejection
34.51727580944,0,rejection
34.14114138844,0,rejection
35.33307567644,0,rejection
34.41968381144,0,rejection
34.65520396644,0,rejection
34.54955292044,0,rejection
44.73211781644,0,rejection
42.95609450644,0,rejection
43.84377335844,0,rejection
45.64040423644,4e-08,rejection
44.46069771344,0,rejection
44.72284720344,0,rejection
43.97871045944,0,rejection
44.36335328044,0,rejection
43.20234045144,0,rejection
43.52431828944,0,rejection
52.47242811344,0,rejection
51.69536815144,0,rejection
53.63898076044,0,rejection
54.67226709144,0,rejection
52.46520298744,0,rejection
53.07505035244,0,rejection
54.09762039844,0,rejection
53.20391289644,0,rejection
52.99606902544,0,rejection
55.43305864544,0,rejection
64.94989473944,0,rejection
63.16209665944,0,rejection
62.31661603044,0,rejection
63.49977252644,0,rejection
61.52549542644,0,rejection
64.86553405044,0,rejection
62.73446963644,0,rejection
63.55351188644,0,rejection
63.13513212644,0,rejection
63.92052759644,0,rejection
70.94067163044,0,rejection
72.81501693444,0,rejection
71.29666066444,0,rejection
71.17777122944,0,rejection
71.67328074544,0,rejection
72.48950606244,0,rejection
71.64468116944,0,rejection
68.93184545544,0,rejection
72.72405046544,0,rejection
72.30838088744,0,rejection
81.78062092944,0,rejection
83.17619832044,0,rejection
82.23981999944,0,rejection
80.97250206444,0,rejection
84.31384980444,0,rejection
82.48313669044,0,rejection
83.45503167444,0,rejection
82.76706980844,0,rejection
82.26196976044,0,rejection
82.71843218144,0,rejection
97.75610841644,0,rejection
96.99368945944,0,rejection
96.33127788244,0,rejection
101.31820445344,0,rejection
98.52210872744,0,rejection
98.52841286744,0,rejection
96.12688477444,0,rejection
98.09234226344,0,rejection
98.38173212044,0,rejection
96.11502205444,0,rejection
2.55328663644,0,SMC
1.92140337444,0,SMC
3.83375674844,0,SMC
2.31019745744,0,SMC
2.08377708844,0,SMC
4.10055337444,0,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,0,SMC
2.09287770744,0,SMC
5.54418234644,0,SMC
5.68138107944,0,SMC
4.14141959844,0,SMC
5.65294253144,0,SMC
5.45868538744,0,SMC
4.35941468344,0,SMC
5.09712671244,0,SMC
5.88548754844,0,SMC
4.50221007344,0,SMC
5.23572500044,0,SMC
9.61943802744,0,SMC
7.92987622044,0,SMC
7.67900210444,0,SMC
7.79956491044,0,SMC
8.30640126844,0,SMC
7.79618478344,0,SMC
8.44353416044,0,SMC
8.48869102244,0,SMC
7.93760445544,0,SMC
9.18529923244,0,SMC
10.88102321344,0,SMC
10.10187502444,0,SMC
12.29820661144,0,SMC
11.13758012444,0,SMC
9.64391361744,0,SMC
12.14060418044,0,SMC
10.51634998844,0,SMC
10.12367878044,0,SMC
10.17567057444,0,SMC
11.94367990444,0,SMC
14.53368581844,0,SMC
14.96202297544,0,SMC
15.06931886944,0,SMC
14.90872850144,0,SMC
14.95479090744,0,SMC
14.54908289844,0,SMC
15.21242571444,0,SMC
15.03435707444,0,SMC
15.30597072044,0,SMC
14.98376951744,0,SMC
23.80155708744,0,SMC
26.98830886644,0,SMC
26.07325540644,0,SMC
22.93186290144,0,SMC
24.08072887944,0,SMC
27.54605152444,0,SMC
22.09157764344,0,SMC
22.48647817844,0,SMC
23.80450757444,0,SMC
24.36245430644,0,SMC
13.47060834444,0,incrementalMH
13.89801541544,0,incrementalMH
12.68014181444,0,incrementalMH
12.56771461844,0,incrementalMH
14.52019645444,0,incrementalMH
12.22105883544,0,incrementalMH
14.62116615644,0,incrementalMH
12.25211912844,0,incrementalMH
14.19708749444,0,incrementalMH
12.37334731044,0,incrementalMH
25.98426779444,0,incrementalMH
25.23324707444,0,incrementalMH
26.89206441844,0,incrementalMH
26.79599255544,0,incrementalMH
26.96084093244,0,incrementalMH
25.74035817544,0,incrementalMH
25.12369491444,0,incrementalMH
26.90436051344,0,incrementalMH
26.48674948244,0,incrementalMH
25.23281791344,0,incrementalMH
38.60413638844,0,incrementalMH
39.49431218844,0,incrementalMH
39.74340460044,0,incrementalMH
39.18701835544,0,incrementalMH
38.41120828944,0,incrementalMH
38.23061482144,0,incrementalMH
40.12069714044,0,incrementalMH
38.57033367544,0,incrementalMH
38.55990172544,0,incrementalMH
38.52344070844,0,incrementalMH
53.31289900444,0,incrementalMH
54.37134057044,0,incrementalMH
53.96961477044,0,incrementalMH
51.56347299644,0,incrementalMH
55.68630607844,0,incrementalMH
53.81728771044,0,incrementalMH
52.04860264244,0,incrementalMH
52.41564456444,0,incrementalMH
54.39409184144,0,incrementalMH
53.93549358244,0,incrementalMH
68.09128269644,0,incrementalMH
68.37749366244,0,incrementalMH
67.55715479144,0,incrementalMH
67.85869274644,0,incrementalMH
70.91764108544,0,incrementalMH
69.34010455244,0,incrementalMH
69.20042807944,0,incrementalMH
68.15306717744,0,incrementalMH
67.38176267344,0,incrementalMH
68.66651668944,0,incrementalMH
85.65779525444,3.33333333333333e-08,incrementalMH
82.40434526744,0,incrementalMH
82.54900852144,0,incrementalMH
82.84666031544,0,incrementalMH
83.13994301844,0,incrementalMH
81.26727767944,0,incrementalMH
92.51259963744,0,incrementalMH
83.11962349144,0,incrementalMH
82.71032337244,0,incrementalMH
83.22622250144,0,incrementalMH
11.13147936492,0,MCMC
11.84955679892,0,MCMC
14.98292257692,0,MCMC
16.26427371992,0,MCMC
16.92457152892,0,MCMC
16.42458840392,0,MCMC
15.87968629992,0,MCMC
14.12931091792,0,MCMC
16.97818252592,0,MCMC
14.56773176092,0,MCMC
30.01494921592,0,MCMC
32.62366957292,0,MCMC
35.76466764392,0,MCMC
30.32370047292,0,MCMC
32.99338064992,0,MCMC
31.03551944192,0,MCMC
32.16654910892,0,MCMC
29.37081017092,0,MCMC
32.42635841792,0,MCMC
33.22516867392,0,MCMC
43.72427889192,0,MCMC
49.57856809492,0,MCMC
46.23467372792,0,MCMC
48.41439231192,0,MCMC
58.82707902092,0,MCMC
45.47403704692,0,MCMC
43.57461338192,0,MCMC
45.44358645192,0,MCMC
52.56617250792,0,MCMC
44.25675247492,0,MCMC
62.83977423092,0,MCMC
68.76173921592,0,MCMC
65.23693701792,0,MCMC
66.03869103992,0,MCMC
67.31223606892,0,MCMC
67.39013114692,0,MCMC
74.98309288092,0,MCMC
67.32260635392,0,MCMC
66.44244894192,0,MCMC
62.14317873692,0,MCMC
87.60995559192,0,MCMC
91.43303320292,0,MCMC
85.32541313392,0,MCMC
89.93620278992,0,MCMC
93.46978841592,0,MCMC
84.12443901092,0,MCMC
78.43472757792,0,MCMC
89.08653139392,0,MCMC
88.42735873392,0,MCMC
91.59586498692,0,MCMC
104.14924894592,0,MCMC
112.11812618292,0,MCMC
108.36299944092,0,MCMC
115.07581575692,0,MCMC
99.86563314492,0,MCMC
105.11765625092,0,MCMC
94.38849692792,0,MCMC
94.04724793592,0,MCMC
96.30700186392,0,MCMC
105.79142814592,0,MCMC


==> benchmarks/pcfg-wppl-18.csv <==
time,prob,method
7.07639937944,0,rejection
6.87277170844,0,rejection
7.44106639444,0,rejection
9.48358989444,0,rejection
8.73413471344,0,rejection
7.81847484744,0,rejection
7.86653493944,0,rejection
8.53427293144,0,rejection
8.65214133044,0,rejection
7.83179768844,0,rejection
18.14920808144,0,rejection
17.60079180544,0,rejection
17.47770735744,0,rejection
17.22543430044,0,rejection
17.53210558044,0,rejection
18.00957600544,0,rejection
17.95658344044,0,rejection
17.57245078844,0,rejection
18.11453767444,0,rejection
17.16768863044,0,rejection
24.61329216344,0,rejection
26.24299268844,0,rejection
25.79939600044,0,rejection
25.28287489444,0,rejection
26.32940718144,0,rejection
26.11802393844,0,rejection
26.26844598644,0,rejection
26.11044636144,6.66666666666667e-08,rejection
25.46820551244,0,rejection
26.93099524644,0,rejection
34.41129339244,0,rejection
34.28066214544,0,rejection
34.88529337244,0,rejection
32.91339352444,0,rejection
34.51727580944,0,rejection
34.14114138844,0,rejection
35.33307567644,0,rejection
34.41968381144,0,rejection
34.65520396644,0,rejection
34.54955292044,0,rejection
44.73211781644,0,rejection
42.95609450644,0,rejection
43.84377335844,0,rejection
45.64040423644,0,rejection
44.46069771344,0,rejection
44.72284720344,0,rejection
43.97871045944,0,rejection
44.36335328044,0,rejection
43.20234045144,0,rejection
43.52431828944,0,rejection
52.47242811344,0,rejection
51.69536815144,0,rejection
53.63898076044,0,rejection
54.67226709144,0,rejection
52.46520298744,0,rejection
53.07505035244,0,rejection
54.09762039844,0,rejection
53.20391289644,0,rejection
52.99606902544,0,rejection
55.43305864544,0,rejection
64.94989473944,0,rejection
63.16209665944,0,rejection
62.31661603044,0,rejection
63.49977252644,0,rejection
61.52549542644,0,rejection
64.86553405044,0,rejection
62.73446963644,0,rejection
63.55351188644,0,rejection
63.13513212644,0,rejection
63.92052759644,0,rejection
70.94067163044,0,rejection
72.81501693444,0,rejection
71.29666066444,0,rejection
71.17777122944,0,rejection
71.67328074544,0,rejection
72.48950606244,0,rejection
71.64468116944,0,rejection
68.93184545544,0,rejection
72.72405046544,0,rejection
72.30838088744,0,rejection
81.78062092944,0,rejection
83.17619832044,0,rejection
82.23981999944,0,rejection
80.97250206444,0,rejection
84.31384980444,0,rejection
82.48313669044,0,rejection
83.45503167444,0,rejection
82.76706980844,0,rejection
82.26196976044,0,rejection
82.71843218144,0,rejection
97.75610841644,0,rejection
96.99368945944,0,rejection
96.33127788244,0,rejection
101.31820445344,0,rejection
98.52210872744,0,rejection
98.52841286744,0,rejection
96.12688477444,0,rejection
98.09234226344,0,rejection
98.38173212044,0,rejection
96.11502205444,0,rejection
2.55328663644,0,SMC
1.92140337444,0,SMC
3.83375674844,0,SMC
2.31019745744,0,SMC
2.08377708844,0,SMC
4.10055337444,0,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,0,SMC
2.09287770744,0,SMC
5.54418234644,0,SMC
5.68138107944,0,SMC
4.14141959844,0,SMC
5.65294253144,0,SMC
5.45868538744,0,SMC
4.35941468344,0,SMC
5.09712671244,0,SMC
5.88548754844,0,SMC
4.50221007344,0,SMC
5.23572500044,0,SMC
9.61943802744,0,SMC
7.92987622044,0,SMC
7.67900210444,0,SMC
7.79956491044,0,SMC
8.30640126844,0,SMC
7.79618478344,0,SMC
8.44353416044,0,SMC
8.48869102244,0,SMC
7.93760445544,0,SMC
9.18529923244,0,SMC
10.88102321344,0,SMC
10.10187502444,0,SMC
12.29820661144,0,SMC
11.13758012444,0,SMC
9.64391361744,0,SMC
12.14060418044,0,SMC
10.51634998844,0,SMC
10.12367878044,0,SMC
10.17567057444,0,SMC
11.94367990444,0,SMC
14.53368581844,0,SMC
14.96202297544,0,SMC
15.06931886944,0,SMC
14.90872850144,0,SMC
14.95479090744,0,SMC
14.54908289844,0,SMC
15.21242571444,0,SMC
15.03435707444,0,SMC
15.30597072044,0,SMC
14.98376951744,0,SMC
23.80155708744,0,SMC
26.98830886644,0,SMC
26.07325540644,0,SMC
22.93186290144,0,SMC
24.08072887944,0,SMC
27.54605152444,0,SMC
22.09157764344,0,SMC
22.48647817844,0,SMC
23.80450757444,0,SMC
24.36245430644,0,SMC
13.47060834444,0,incrementalMH
13.89801541544,0,incrementalMH
12.68014181444,0,incrementalMH
12.56771461844,0,incrementalMH
14.52019645444,0,incrementalMH
12.22105883544,0,incrementalMH
14.62116615644,0,incrementalMH
12.25211912844,0,incrementalMH
14.19708749444,0,incrementalMH
12.37334731044,0,incrementalMH
25.98426779444,0,incrementalMH
25.23324707444,0,incrementalMH
26.89206441844,0,incrementalMH
26.79599255544,0,incrementalMH
26.96084093244,0,incrementalMH
25.74035817544,0,incrementalMH
25.12369491444,0,incrementalMH
26.90436051344,0,incrementalMH
26.48674948244,0,incrementalMH
25.23281791344,0,incrementalMH
38.60413638844,0,incrementalMH
39.49431218844,0,incrementalMH
39.74340460044,0,incrementalMH
39.18701835544,0,incrementalMH
38.41120828944,0,incrementalMH
38.23061482144,0,incrementalMH
40.12069714044,0,incrementalMH
38.57033367544,0,incrementalMH
38.55990172544,0,incrementalMH
38.52344070844,0,incrementalMH
53.31289900444,0,incrementalMH
54.37134057044,0,incrementalMH
53.96961477044,0,incrementalMH
51.56347299644,0,incrementalMH
55.68630607844,0,incrementalMH
53.81728771044,0,incrementalMH
52.04860264244,0,incrementalMH
52.41564456444,0,incrementalMH
54.39409184144,0,incrementalMH
53.93549358244,0,incrementalMH
68.09128269644,0,incrementalMH
68.37749366244,0,incrementalMH
67.55715479144,0,incrementalMH
67.85869274644,0,incrementalMH
70.91764108544,0,incrementalMH
69.34010455244,0,incrementalMH
69.20042807944,0,incrementalMH
68.15306717744,0,incrementalMH
67.38176267344,0,incrementalMH
68.66651668944,0,incrementalMH
85.65779525444,0,incrementalMH
82.40434526744,0,incrementalMH
82.54900852144,0,incrementalMH
82.84666031544,0,incrementalMH
83.13994301844,0,incrementalMH
81.26727767944,0,incrementalMH
92.51259963744,0,incrementalMH
83.11962349144,0,incrementalMH
82.71032337244,0,incrementalMH
83.22622250144,0,incrementalMH
11.13147936492,0,MCMC
11.84955679892,0,MCMC
14.98292257692,0,MCMC
16.26427371992,0,MCMC
16.92457152892,0,MCMC
16.42458840392,0,MCMC
15.87968629992,0,MCMC
14.12931091792,0,MCMC
16.97818252592,0,MCMC
14.56773176092,0,MCMC
30.01494921592,0,MCMC
32.62366957292,0,MCMC
35.76466764392,0,MCMC
30.32370047292,0,MCMC
32.99338064992,0,MCMC
31.03551944192,0,MCMC
32.16654910892,0,MCMC
29.37081017092,0,MCMC
32.42635841792,0,MCMC
33.22516867392,0,MCMC
43.72427889192,0,MCMC
49.57856809492,0,MCMC
46.23467372792,0,MCMC
48.41439231192,0,MCMC
58.82707902092,0,MCMC
45.47403704692,0,MCMC
43.57461338192,0,MCMC
45.44358645192,0,MCMC
52.56617250792,0,MCMC
44.25675247492,0,MCMC
62.83977423092,0,MCMC
68.76173921592,0,MCMC
65.23693701792,0,MCMC
66.03869103992,0,MCMC
67.31223606892,0,MCMC
67.39013114692,0,MCMC
74.98309288092,0,MCMC
67.32260635392,0,MCMC
66.44244894192,0,MCMC
62.14317873692,0,MCMC
87.60995559192,0,MCMC
91.43303320292,0,MCMC
85.32541313392,0,MCMC
89.93620278992,0,MCMC
93.46978841592,0,MCMC
84.12443901092,0,MCMC
78.43472757792,0,MCMC
89.08653139392,0,MCMC
88.42735873392,0,MCMC
91.59586498692,0,MCMC
104.14924894592,0,MCMC
112.11812618292,0,MCMC
108.36299944092,0,MCMC
115.07581575692,0,MCMC
99.86563314492,0,MCMC
105.11765625092,0,MCMC
94.38849692792,0,MCMC
94.04724793592,0,MCMC
96.30700186392,0,MCMC
105.79142814592,0,MCMC


==> benchmarks/pcfg-wppl-19.csv <==
time,prob,method
7.07639937944,0,rejection
6.87277170844,0,rejection
7.44106639444,0,rejection
9.48358989444,0,rejection
8.73413471344,0,rejection
7.81847484744,0,rejection
7.86653493944,0,rejection
8.53427293144,0,rejection
8.65214133044,0,rejection
7.83179768844,0,rejection
18.14920808144,0,rejection
17.60079180544,0,rejection
17.47770735744,0,rejection
17.22543430044,0,rejection
17.53210558044,0,rejection
18.00957600544,0,rejection
17.95658344044,0,rejection
17.57245078844,0,rejection
18.11453767444,0,rejection
17.16768863044,0,rejection
24.61329216344,0,rejection
26.24299268844,0,rejection
25.79939600044,0,rejection
25.28287489444,0,rejection
26.32940718144,0,rejection
26.11802393844,0,rejection
26.26844598644,0,rejection
26.11044636144,0,rejection
25.46820551244,0,rejection
26.93099524644,0,rejection
34.41129339244,0,rejection
34.28066214544,0,rejection
34.88529337244,0,rejection
32.91339352444,0,rejection
34.51727580944,0,rejection
34.14114138844,0,rejection
35.33307567644,0,rejection
34.41968381144,0,rejection
34.65520396644,0,rejection
34.54955292044,0,rejection
44.73211781644,0,rejection
42.95609450644,0,rejection
43.84377335844,0,rejection
45.64040423644,0,rejection
44.46069771344,0,rejection
44.72284720344,0,rejection
43.97871045944,0,rejection
44.36335328044,0,rejection
43.20234045144,0,rejection
43.52431828944,0,rejection
52.47242811344,0,rejection
51.69536815144,0,rejection
53.63898076044,3.33333333333333e-08,rejection
54.67226709144,0,rejection
52.46520298744,0,rejection
53.07505035244,0,rejection
54.09762039844,0,rejection
53.20391289644,0,rejection
52.99606902544,0,rejection
55.43305864544,0,rejection
64.94989473944,0,rejection
63.16209665944,0,rejection
62.31661603044,0,rejection
63.49977252644,0,rejection
61.52549542644,0,rejection
64.86553405044,0,rejection
62.73446963644,0,rejection
63.55351188644,0,rejection
63.13513212644,0,rejection
63.92052759644,0,rejection
70.94067163044,0,rejection
72.81501693444,0,rejection
71.29666066444,0,rejection
71.17777122944,0,rejection
71.67328074544,0,rejection
72.48950606244,5e-08,rejection
71.64468116944,0,rejection
68.93184545544,0,rejection
72.72405046544,0,rejection
72.30838088744,0,rejection
81.78062092944,0,rejection
83.17619832044,0,rejection
82.23981999944,0,rejection
80.97250206444,0,rejection
84.31384980444,0,rejection
82.48313669044,0,rejection
83.45503167444,0,rejection
82.76706980844,0,rejection
82.26196976044,0,rejection
82.71843218144,0,rejection
97.75610841644,0,rejection
96.99368945944,0,rejection
96.33127788244,0,rejection
101.31820445344,0,rejection
98.52210872744,0,rejection
98.52841286744,0,rejection
96.12688477444,0,rejection
98.09234226344,0,rejection
98.38173212044,0,rejection
96.11502205444,0,rejection
2.55328663644,0,SMC
1.92140337444,0,SMC
3.83375674844,0,SMC
2.31019745744,0,SMC
2.08377708844,0,SMC
4.10055337444,0,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,0,SMC
2.09287770744,0,SMC
5.54418234644,0,SMC
5.68138107944,0,SMC
4.14141959844,0,SMC
5.65294253144,0,SMC
5.45868538744,0,SMC
4.35941468344,0,SMC
5.09712671244,0,SMC
5.88548754844,0,SMC
4.50221007344,0,SMC
5.23572500044,0,SMC
9.61943802744,0,SMC
7.92987622044,0,SMC
7.67900210444,0,SMC
7.79956491044,0,SMC
8.30640126844,0,SMC
7.79618478344,0,SMC
8.44353416044,0,SMC
8.48869102244,0,SMC
7.93760445544,0,SMC
9.18529923244,0,SMC
10.88102321344,0,SMC
10.10187502444,0,SMC
12.29820661144,0,SMC
11.13758012444,0,SMC
9.64391361744,0,SMC
12.14060418044,0,SMC
10.51634998844,0,SMC
10.12367878044,0,SMC
10.17567057444,0,SMC
11.94367990444,0,SMC
14.53368581844,0,SMC
14.96202297544,0,SMC
15.06931886944,0,SMC
14.90872850144,0,SMC
14.95479090744,0,SMC
14.54908289844,0,SMC
15.21242571444,0,SMC
15.03435707444,0,SMC
15.30597072044,0,SMC
14.98376951744,0,SMC
23.80155708744,0,SMC
26.98830886644,0,SMC
26.07325540644,0,SMC
22.93186290144,0,SMC
24.08072887944,0,SMC
27.54605152444,0,SMC
22.09157764344,0,SMC
22.48647817844,0,SMC
23.80450757444,0,SMC
24.36245430644,0,SMC
13.47060834444,0,incrementalMH
13.89801541544,0,incrementalMH
12.68014181444,0,incrementalMH
12.56771461844,0,incrementalMH
14.52019645444,0,incrementalMH
12.22105883544,0,incrementalMH
14.62116615644,0,incrementalMH
12.25211912844,0,incrementalMH
14.19708749444,0,incrementalMH
12.37334731044,0,incrementalMH
25.98426779444,0,incrementalMH
25.23324707444,0,incrementalMH
26.89206441844,0,incrementalMH
26.79599255544,0,incrementalMH
26.96084093244,0,incrementalMH
25.74035817544,0,incrementalMH
25.12369491444,0,incrementalMH
26.90436051344,0,incrementalMH
26.48674948244,0,incrementalMH
25.23281791344,0,incrementalMH
38.60413638844,0,incrementalMH
39.49431218844,0,incrementalMH
39.74340460044,0,incrementalMH
39.18701835544,0,incrementalMH
38.41120828944,0,incrementalMH
38.23061482144,0,incrementalMH
40.12069714044,0,incrementalMH
38.57033367544,0,incrementalMH
38.55990172544,0,incrementalMH
38.52344070844,0,incrementalMH
53.31289900444,0,incrementalMH
54.37134057044,0,incrementalMH
53.96961477044,0,incrementalMH
51.56347299644,0,incrementalMH
55.68630607844,0,incrementalMH
53.81728771044,0,incrementalMH
52.04860264244,0,incrementalMH
52.41564456444,0,incrementalMH
54.39409184144,0,incrementalMH
53.93549358244,0,incrementalMH
68.09128269644,0,incrementalMH
68.37749366244,0,incrementalMH
67.55715479144,0,incrementalMH
67.85869274644,0,incrementalMH
70.91764108544,0,incrementalMH
69.34010455244,0,incrementalMH
69.20042807944,0,incrementalMH
68.15306717744,0,incrementalMH
67.38176267344,0,incrementalMH
68.66651668944,0,incrementalMH
85.65779525444,0,incrementalMH
82.40434526744,0,incrementalMH
82.54900852144,0,incrementalMH
82.84666031544,0,incrementalMH
83.13994301844,0,incrementalMH
81.26727767944,0,incrementalMH
92.51259963744,0,incrementalMH
83.11962349144,0,incrementalMH
82.71032337244,0,incrementalMH
83.22622250144,0,incrementalMH
11.13147936492,0,MCMC
11.84955679892,0,MCMC
14.98292257692,0,MCMC
16.26427371992,0,MCMC
16.92457152892,0,MCMC
16.42458840392,0,MCMC
15.87968629992,0,MCMC
14.12931091792,0,MCMC
16.97818252592,0,MCMC
14.56773176092,0,MCMC
30.01494921592,0,MCMC
32.62366957292,0,MCMC
35.76466764392,0,MCMC
30.32370047292,0,MCMC
32.99338064992,0,MCMC
31.03551944192,0,MCMC
32.16654910892,0,MCMC
29.37081017092,0,MCMC
32.42635841792,0,MCMC
33.22516867392,0,MCMC
43.72427889192,0,MCMC
49.57856809492,0,MCMC
46.23467372792,0,MCMC
48.41439231192,0,MCMC
58.82707902092,0,MCMC
45.47403704692,0,MCMC
43.57461338192,0,MCMC
45.44358645192,0,MCMC
52.56617250792,0,MCMC
44.25675247492,0,MCMC
62.83977423092,0,MCMC
68.76173921592,0,MCMC
65.23693701792,0,MCMC
66.03869103992,0,MCMC
67.31223606892,0,MCMC
67.39013114692,0,MCMC
74.98309288092,0,MCMC
67.32260635392,0,MCMC
66.44244894192,0,MCMC
62.14317873692,0,MCMC
87.60995559192,0,MCMC
91.43303320292,0,MCMC
85.32541313392,0,MCMC
89.93620278992,0,MCMC
93.46978841592,0,MCMC
84.12443901092,0,MCMC
78.43472757792,0,MCMC
89.08653139392,0,MCMC
88.42735873392,0,MCMC
91.59586498692,0,MCMC
104.14924894592,0,MCMC
112.11812618292,0,MCMC
108.36299944092,0,MCMC
115.07581575692,0,MCMC
99.86563314492,0,MCMC
105.11765625092,0,MCMC
94.38849692792,0,MCMC
94.04724793592,0,MCMC
96.30700186392,0,MCMC
105.79142814592,0,MCMC


==> benchmarks/pcfg-wppl-2.csv <==
time,prob,method
7.07639937944,0.0809818,rejection
6.87277170844,0.0811476,rejection
7.44106639444,0.080991,rejection
9.48358989444,0.081004,rejection
8.73413471344,0.0809882,rejection
7.81847484744,0.0809984,rejection
7.86653493944,0.0809696,rejection
8.53427293144,0.0809616,rejection
8.65214133044,0.0809664,rejection
7.83179768844,0.0809668,rejection
18.14920808144,0.0811216,rejection
17.60079180544,0.0810015,rejection
17.47770735744,0.081027,rejection
17.22543430044,0.0809446,rejection
17.53210558044,0.0811183,rejection
18.00957600544,0.0809356,rejection
17.95658344044,0.0810772,rejection
17.57245078844,0.0810268,rejection
18.11453767444,0.081147,rejection
17.16768863044,0.0809198,rejection
24.61329216344,0.0809684,rejection
26.24299268844,0.0810391333333333,rejection
25.79939600044,0.0810819333333333,rejection
25.28287489444,0.0808404,rejection
26.32940718144,0.0810035333333333,rejection
26.11802393844,0.0810044,rejection
26.26844598644,0.0809,rejection
26.11044636144,0.0809346666666667,rejection
25.46820551244,0.0810291333333334,rejection
26.93099524644,0.0810814,rejection
34.41129339244,0.0810523,rejection
34.28066214544,0.081115,rejection
34.88529337244,0.08109965,rejection
32.91339352444,0.0810035,rejection
34.51727580944,0.08103935,rejection
34.14114138844,0.0810588,rejection
35.33307567644,0.08097245,rejection
34.41968381144,0.0810599,rejection
34.65520396644,0.08093515,rejection
34.54955292044,0.08111415,rejection
44.73211781644,0.08098896,rejection
42.95609450644,0.08093824,rejection
43.84377335844,0.08104452,rejection
45.64040423644,0.08100352,rejection
44.46069771344,0.0810064,rejection
44.72284720344,0.08096832,rejection
43.97871045944,0.08106944,rejection
44.36335328044,0.08102728,rejection
43.20234045144,0.0809216,rejection
43.52431828944,0.08100436,rejection
52.47242811344,0.0810447,rejection
51.69536815144,0.0809906666666667,rejection
53.63898076044,0.0809583333333333,rejection
54.67226709144,0.0810295333333333,rejection
52.46520298744,0.0810687666666667,rejection
53.07505035244,0.0808963666666667,rejection
54.09762039844,0.0808667,rejection
53.20391289644,0.0810647,rejection
52.99606902544,0.0809604,rejection
55.43305864544,0.0809891333333334,rejection
64.94989473944,0.0810739142857143,rejection
63.16209665944,0.0810109714285714,rejection
62.31661603044,0.0810321428571429,rejection
63.49977252644,0.0810298571428571,rejection
61.52549542644,0.0809793142857143,rejection
64.86553405044,0.0810516857142857,rejection
62.73446963644,0.0809962571428571,rejection
63.55351188644,0.0810115428571429,rejection
63.13513212644,0.0809636857142857,rejection
63.92052759644,0.0810892857142857,rejection
70.94067163044,0.0809416,rejection
72.81501693444,0.080988425,rejection
71.29666066444,0.081014375,rejection
71.17777122944,0.081060475,rejection
71.67328074544,0.080957575,rejection
72.48950606244,0.0810622,rejection
71.64468116944,0.0809009,rejection
68.93184545544,0.0810715,rejection
72.72405046544,0.08106975,rejection
72.30838088744,0.0810374,rejection
81.78062092944,0.0809883777777778,rejection
83.17619832044,0.0810429111111111,rejection
82.23981999944,0.0809235777777778,rejection
80.97250206444,0.0809883111111111,rejection
84.31384980444,0.0810026444444445,rejection
82.48313669044,0.0810039111111111,rejection
83.45503167444,0.0810276222222222,rejection
82.76706980844,0.0809412222222222,rejection
82.26196976044,0.0810512,rejection
82.71843218144,0.0809275777777778,rejection
97.75610841644,0.08101006,rejection
96.99368945944,0.08106522,rejection
96.33127788244,0.08101686,rejection
101.31820445344,0.08111824,rejection
98.52210872744,0.08099096,rejection
98.52841286744,0.08098242,rejection
96.12688477444,0.08098262,rejection
98.09234226344,0.08092882,rejection
98.38173212044,0.08097334,rejection
96.11502205444,0.0809941,rejection
2.55328663644,0.080908,SMC
1.92140337444,0.08077,SMC
3.83375674844,0.080994,SMC
2.31019745744,0.079976,SMC
2.08377708844,0.081466,SMC
4.10055337444,0.080582,SMC
1.94805110444,0.081274,SMC
3.54637189644,0.080584,SMC
2.10924432144,0.080712,SMC
2.09287770744,0.08075,SMC
5.54418234644,0.081176,SMC
5.68138107944,0.080945,SMC
4.14141959844,0.080985,SMC
5.65294253144,0.081342,SMC
5.45868538744,0.081081,SMC
4.35941468344,0.081343,SMC
5.09712671244,0.081294,SMC
5.88548754844,0.081261,SMC
4.50221007344,0.081161,SMC
5.23572500044,0.081029,SMC
9.61943802744,0.0807646666666667,SMC
7.92987622044,0.0813613333333333,SMC
7.67900210444,0.0808893333333333,SMC
7.79956491044,0.0812226666666667,SMC
8.30640126844,0.0809806666666667,SMC
7.79618478344,0.080746,SMC
8.44353416044,0.0807273333333333,SMC
8.48869102244,0.0809973333333334,SMC
7.93760445544,0.0811013333333333,SMC
9.18529923244,0.08108,SMC
10.88102321344,0.080689,SMC
10.10187502444,0.080874,SMC
12.29820661144,0.080869,SMC
11.13758012444,0.0808595,SMC
9.64391361744,0.0812485,SMC
12.14060418044,0.0810385,SMC
10.51634998844,0.081133,SMC
10.12367878044,0.081133,SMC
10.17567057444,0.0808595,SMC
11.94367990444,0.080915,SMC
14.53368581844,0.0813376,SMC
14.96202297544,0.0805832,SMC
15.06931886944,0.080932,SMC
14.90872850144,0.080862,SMC
14.95479090744,0.0812852,SMC
14.54908289844,0.0808688,SMC
15.21242571444,0.0810516,SMC
15.03435707444,0.080824,SMC
15.30597072044,0.0811888,SMC
14.98376951744,0.080886,SMC
23.80155708744,0.0808166666666667,SMC
26.98830886644,0.0812236666666667,SMC
26.07325540644,0.0813066666666667,SMC
22.93186290144,0.0808306666666667,SMC
24.08072887944,0.0808973333333333,SMC
27.54605152444,0.081017,SMC
22.09157764344,0.0810026666666667,SMC
22.48647817844,0.080782,SMC
23.80450757444,0.0810163333333333,SMC
24.36245430644,0.081111,SMC
13.47060834444,0.0812178,incrementalMH
13.89801541544,0.0812192,incrementalMH
12.68014181444,0.0812522,incrementalMH
12.56771461844,0.0811044,incrementalMH
14.52019645444,0.081187,incrementalMH
12.22105883544,0.080885,incrementalMH
14.62116615644,0.0812382,incrementalMH
12.25211912844,0.0813238,incrementalMH
14.19708749444,0.0810096,incrementalMH
12.37334731044,0.0811894,incrementalMH
25.98426779444,0.0807824,incrementalMH
25.23324707444,0.0810187,incrementalMH
26.89206441844,0.0810432,incrementalMH
26.79599255544,0.0809675,incrementalMH
26.96084093244,0.0809176,incrementalMH
25.74035817544,0.0807694,incrementalMH
25.12369491444,0.0809719,incrementalMH
26.90436051344,0.0809832,incrementalMH
26.48674948244,0.0810211,incrementalMH
25.23281791344,0.0812005,incrementalMH
38.60413638844,0.0809668,incrementalMH
39.49431218844,0.0810533333333334,incrementalMH
39.74340460044,0.0810855333333333,incrementalMH
39.18701835544,0.0808973333333333,incrementalMH
38.41120828944,0.0809696,incrementalMH
38.23061482144,0.0809524,incrementalMH
40.12069714044,0.0809439333333333,incrementalMH
38.57033367544,0.0810173333333333,incrementalMH
38.55990172544,0.0806762,incrementalMH
38.52344070844,0.0810524666666667,incrementalMH
53.31289900444,0.08103515,incrementalMH
54.37134057044,0.08094455,incrementalMH
53.96961477044,0.08104875,incrementalMH
51.56347299644,0.0809165,incrementalMH
55.68630607844,0.08099685,incrementalMH
53.81728771044,0.08101145,incrementalMH
52.04860264244,0.0809593,incrementalMH
52.41564456444,0.08079535,incrementalMH
54.39409184144,0.0810121,incrementalMH
53.93549358244,0.08101655,incrementalMH
68.09128269644,0.081079,incrementalMH
68.37749366244,0.08106672,incrementalMH
67.55715479144,0.0810646,incrementalMH
67.85869274644,0.08110804,incrementalMH
70.91764108544,0.08117396,incrementalMH
69.34010455244,0.08096348,incrementalMH
69.20042807944,0.08100176,incrementalMH
68.15306717744,0.08116924,incrementalMH
67.38176267344,0.0810126,incrementalMH
68.66651668944,0.081004,incrementalMH
85.65779525444,0.0810226333333333,incrementalMH
82.40434526744,0.0808033333333334,incrementalMH
82.54900852144,0.0808960666666667,incrementalMH
82.84666031544,0.0810115666666667,incrementalMH
83.13994301844,0.0809751333333334,incrementalMH
81.26727767944,0.0808923666666667,incrementalMH
92.51259963744,0.0808437666666667,incrementalMH
83.11962349144,0.0809944333333334,incrementalMH
82.71032337244,0.0809895666666667,incrementalMH
83.22622250144,0.0811185666666667,incrementalMH
11.13147936492,0.0815584,MCMC
11.84955679892,0.0812664,MCMC
14.98292257692,0.0809016,MCMC
16.26427371992,0.0814132,MCMC
16.92457152892,0.0812054,MCMC
16.42458840392,0.0809878,MCMC
15.87968629992,0.0809066,MCMC
14.12931091792,0.0811442,MCMC
16.97818252592,0.08117,MCMC
14.56773176092,0.0813086,MCMC
30.01494921592,0.0810247,MCMC
32.62366957292,0.0806572,MCMC
35.76466764392,0.0812755,MCMC
30.32370047292,0.0810628,MCMC
32.99338064992,0.080931,MCMC
31.03551944192,0.0813512,MCMC
32.16654910892,0.080959,MCMC
29.37081017092,0.0808929,MCMC
32.42635841792,0.0809628,MCMC
33.22516867392,0.0809252,MCMC
43.72427889192,0.0809918666666667,MCMC
49.57856809492,0.0810060666666667,MCMC
46.23467372792,0.0810236666666667,MCMC
48.41439231192,0.0808267333333333,MCMC
58.82707902092,0.0812935333333333,MCMC
45.47403704692,0.0809182,MCMC
43.57461338192,0.0810293333333333,MCMC
45.44358645192,0.0809355333333334,MCMC
52.56617250792,0.0811030666666667,MCMC
44.25675247492,0.080989,MCMC
62.83977423092,0.080959,MCMC
68.76173921592,0.0809472,MCMC
65.23693701792,0.08099065,MCMC
66.03869103992,0.0811191,MCMC
67.31223606892,0.08093895,MCMC
67.39013114692,0.0810865,MCMC
74.98309288092,0.08113105,MCMC
67.32260635392,0.0807654,MCMC
66.44244894192,0.0807672,MCMC
62.14317873692,0.0810358,MCMC
87.60995559192,0.08122496,MCMC
91.43303320292,0.08098136,MCMC
85.32541313392,0.08119196,MCMC
89.93620278992,0.08113136,MCMC
93.46978841592,0.08112804,MCMC
84.12443901092,0.08119508,MCMC
78.43472757792,0.08108692,MCMC
89.08653139392,0.08109432,MCMC
88.42735873392,0.08101648,MCMC
91.59586498692,0.0812136,MCMC
104.14924894592,0.0809461666666667,MCMC
112.11812618292,0.0810712333333333,MCMC
108.36299944092,0.0809111666666667,MCMC
115.07581575692,0.0809075666666667,MCMC
99.86563314492,0.0812258666666667,MCMC
105.11765625092,0.0808186,MCMC
94.38849692792,0.0810433333333333,MCMC
94.04724793592,0.0809625,MCMC
96.30700186392,0.0809341666666667,MCMC
105.79142814592,0.0809842666666667,MCMC


==> benchmarks/pcfg-wppl-20.csv <==
time,prob,method
7.07639937944,0,rejection
6.87277170844,0,rejection
7.44106639444,0,rejection
9.48358989444,0,rejection
8.73413471344,0,rejection
7.81847484744,0,rejection
7.86653493944,0,rejection
8.53427293144,0,rejection
8.65214133044,0,rejection
7.83179768844,0,rejection
18.14920808144,0,rejection
17.60079180544,0,rejection
17.47770735744,0,rejection
17.22543430044,0,rejection
17.53210558044,0,rejection
18.00957600544,0,rejection
17.95658344044,0,rejection
17.57245078844,0,rejection
18.11453767444,0,rejection
17.16768863044,0,rejection
24.61329216344,0,rejection
26.24299268844,0,rejection
25.79939600044,0,rejection
25.28287489444,0,rejection
26.32940718144,0,rejection
26.11802393844,0,rejection
26.26844598644,0,rejection
26.11044636144,0,rejection
25.46820551244,0,rejection
26.93099524644,0,rejection
34.41129339244,0,rejection
34.28066214544,0,rejection
34.88529337244,0,rejection
32.91339352444,0,rejection
34.51727580944,0,rejection
34.14114138844,0,rejection
35.33307567644,0,rejection
34.41968381144,0,rejection
34.65520396644,0,rejection
34.54955292044,0,rejection
44.73211781644,0,rejection
42.95609450644,0,rejection
43.84377335844,0,rejection
45.64040423644,0,rejection
44.46069771344,0,rejection
44.72284720344,0,rejection
43.97871045944,0,rejection
44.36335328044,0,rejection
43.20234045144,0,rejection
43.52431828944,0,rejection
52.47242811344,0,rejection
51.69536815144,0,rejection
53.63898076044,0,rejection
54.67226709144,0,rejection
52.46520298744,0,rejection
53.07505035244,0,rejection
54.09762039844,0,rejection
53.20391289644,0,rejection
52.99606902544,0,rejection
55.43305864544,0,rejection
64.94989473944,0,rejection
63.16209665944,0,rejection
62.31661603044,0,rejection
63.49977252644,0,rejection
61.52549542644,0,rejection
64.86553405044,0,rejection
62.73446963644,0,rejection
63.55351188644,0,rejection
63.13513212644,0,rejection
63.92052759644,0,rejection
70.94067163044,0,rejection
72.81501693444,0,rejection
71.29666066444,0,rejection
71.17777122944,0,rejection
71.67328074544,0,rejection
72.48950606244,0,rejection
71.64468116944,0,rejection
68.93184545544,0,rejection
72.72405046544,0,rejection
72.30838088744,0,rejection
81.78062092944,0,rejection
83.17619832044,0,rejection
82.23981999944,0,rejection
80.97250206444,0,rejection
84.31384980444,0,rejection
82.48313669044,0,rejection
83.45503167444,0,rejection
82.76706980844,0,rejection
82.26196976044,0,rejection
82.71843218144,0,rejection
97.75610841644,0,rejection
96.99368945944,0,rejection
96.33127788244,0,rejection
101.31820445344,0,rejection
98.52210872744,0,rejection
98.52841286744,0,rejection
96.12688477444,0,rejection
98.09234226344,0,rejection
98.38173212044,0,rejection
96.11502205444,0,rejection
2.55328663644,0,SMC
1.92140337444,0,SMC
3.83375674844,0,SMC
2.31019745744,0,SMC
2.08377708844,0,SMC
4.10055337444,0,SMC
1.94805110444,0,SMC
3.54637189644,0,SMC
2.10924432144,0,SMC
2.09287770744,0,SMC
5.54418234644,0,SMC
5.68138107944,0,SMC
4.14141959844,0,SMC
5.65294253144,0,SMC
5.45868538744,0,SMC
4.35941468344,0,SMC
5.09712671244,0,SMC
5.88548754844,0,SMC
4.50221007344,0,SMC
5.23572500044,0,SMC
9.61943802744,0,SMC
7.92987622044,0,SMC
7.67900210444,0,SMC
7.79956491044,0,SMC
8.30640126844,0,SMC
7.79618478344,0,SMC
8.44353416044,0,SMC
8.48869102244,0,SMC
7.93760445544,0,SMC
9.18529923244,0,SMC
10.88102321344,0,SMC
10.10187502444,0,SMC
12.29820661144,0,SMC
11.13758012444,0,SMC
9.64391361744,0,SMC
12.14060418044,0,SMC
10.51634998844,0,SMC
10.12367878044,0,SMC
10.17567057444,0,SMC
11.94367990444,0,SMC
14.53368581844,0,SMC
14.96202297544,0,SMC
15.06931886944,0,SMC
14.90872850144,0,SMC
14.95479090744,0,SMC
14.54908289844,0,SMC
15.21242571444,0,SMC
15.03435707444,0,SMC
15.30597072044,0,SMC
14.98376951744,0,SMC
23.80155708744,0,SMC
26.98830886644,0,SMC
26.07325540644,0,SMC
22.93186290144,0,SMC
24.08072887944,0,SMC
27.54605152444,0,SMC
22.09157764344,0,SMC
22.48647817844,0,SMC
23.80450757444,0,SMC
24.36245430644,0,SMC
13.47060834444,0,incrementalMH
13.89801541544,0,incrementalMH
12.68014181444,0,incrementalMH
12.56771461844,0,incrementalMH
14.52019645444,0,incrementalMH
12.22105883544,0,incrementalMH
14.62116615644,0,incrementalMH
12.25211912844,0,incrementalMH
14.19708749444,0,incrementalMH
12.37334731044,0,incrementalMH
25.98426779444,0,incrementalMH
25.23324707444,0,incrementalMH
26.89206441844,0,incrementalMH
26.79599255544,0,incrementalMH
26.96084093244,0,incrementalMH
25.74035817544,0,incrementalMH
25.12369491444,0,incrementalMH
26.90436051344,0,incrementalMH
26.48674948244,0,incrementalMH
25.23281791344,0,incrementalMH
38.60413638844,0,incrementalMH
39.49431218844,0,incrementalMH
39.74340460044,0,incrementalMH
39.18701835544,0,incrementalMH
38.41120828944,0,incrementalMH
38.23061482144,0,incrementalMH
40.12069714044,0,incrementalMH
38.57033367544,0,incrementalMH
38.55990172544,0,incrementalMH
38.52344070844,0,incrementalMH
53.31289900444,0,incrementalMH
54.37134057044,0,incrementalMH
53.96961477044,0,incrementalMH
51.56347299644,0,incrementalMH
55.68630607844,0,incrementalMH
53.81728771044,0,incrementalMH
52.04860264244,0,incrementalMH
52.41564456444,0,incrementalMH
54.39409184144,0,incrementalMH
53.93549358244,0,incrementalMH
68.09128269644,0,incrementalMH
68.37749366244,0,incrementalMH
67.55715479144,0,incrementalMH
67.85869274644,0,incrementalMH
70.91764108544,0,incrementalMH
69.34010455244,0,incrementalMH
69.20042807944,0,incrementalMH
68.15306717744,0,incrementalMH
67.38176267344,0,incrementalMH
68.66651668944,0,incrementalMH
85.65779525444,0,incrementalMH
82.40434526744,0,incrementalMH
82.54900852144,0,incrementalMH
82.84666031544,0,incrementalMH
83.13994301844,0,incrementalMH
81.26727767944,0,incrementalMH
92.51259963744,0,incrementalMH
83.11962349144,0,incrementalMH
82.71032337244,0,incrementalMH
83.22622250144,0,incrementalMH
11.13147936492,0,MCMC
11.84955679892,0,MCMC
14.98292257692,0,MCMC
16.26427371992,0,MCMC
16.92457152892,0,MCMC
16.42458840392,0,MCMC
15.87968629992,0,MCMC
14.12931091792,0,MCMC
16.97818252592,0,MCMC
14.56773176092,0,MCMC
30.01494921592,0,MCMC
32.62366957292,0,MCMC
35.76466764392,0,MCMC
30.32370047292,0,MCMC
32.99338064992,0,MCMC
31.03551944192,0,MCMC
32.16654910892,0,MCMC
29.37081017092,0,MCMC
32.42635841792,0,MCMC
33.22516867392,0,MCMC
43.72427889192,0,MCMC
49.57856809492,0,MCMC
46.23467372792,0,MCMC
48.41439231192,0,MCMC
58.82707902092,0,MCMC
45.47403704692,0,MCMC
43.57461338192,0,MCMC
45.44358645192,0,MCMC
52.56617250792,0,MCMC
44.25675247492,0,MCMC
62.83977423092,0,MCMC
68.76173921592,0,MCMC
65.23693701792,0,MCMC
66.03869103992,0,MCMC
67.31223606892,0,MCMC
67.39013114692,0,MCMC
74.98309288092,0,MCMC
67.32260635392,0,MCMC
66.44244894192,0,MCMC
62.14317873692,0,MCMC
87.60995559192,0,MCMC
91.43303320292,0,MCMC
85.32541313392,0,MCMC
89.93620278992,0,MCMC
93.46978841592,0,MCMC
84.12443901092,0,MCMC
78.43472757792,0,MCMC
89.08653139392,0,MCMC
88.42735873392,0,MCMC
91.59586498692,0,MCMC
104.14924894592,0,MCMC
112.11812618292,0,MCMC
108.36299944092,0,MCMC
115.07581575692,0,MCMC
99.86563314492,0,MCMC
105.11765625092,0,MCMC
94.38849692792,0,MCMC
94.04724793592,0,MCMC
96.30700186392,0,MCMC
105.79142814592,0,MCMC


==> benchmarks/pcfg-wppl-3.csv <==
time,prob,method
7.07639937944,0.0145676,rejection
6.87277170844,0.0146738,rejection
7.44106639444,0.0146484,rejection
9.48358989444,0.0145084,rejection
8.73413471344,0.0145008,rejection
7.81847484744,0.0146546,rejection
7.86653493944,0.0145882,rejection
8.53427293144,0.014672,rejection
8.65214133044,0.0145628,rejection
7.83179768844,0.0145082,rejection
18.14920808144,0.0145961,rejection
17.60079180544,0.0146213,rejection
17.47770735744,0.0146135,rejection
17.22543430044,0.0146285,rejection
17.53210558044,0.0145985,rejection
18.00957600544,0.0145318,rejection
17.95658344044,0.014626,rejection
17.57245078844,0.0146374,rejection
18.11453767444,0.0146146,rejection
17.16768863044,0.0145494,rejection
24.61329216344,0.0145718666666667,rejection
26.24299268844,0.0145512,rejection
25.79939600044,0.0145517333333333,rejection
25.28287489444,0.0145974,rejection
26.32940718144,0.0145182,rejection
26.11802393844,0.0145787333333333,rejection
26.26844598644,0.0145462,rejection
26.11044636144,0.0145694,rejection
25.46820551244,0.0145245333333333,rejection
26.93099524644,0.0145408666666667,rejection
34.41129339244,0.01461505,rejection
34.28066214544,0.0145583,rejection
34.88529337244,0.0145357,rejection
32.91339352444,0.0146084,rejection
34.51727580944,0.0145712,rejection
34.14114138844,0.01459875,rejection
35.33307567644,0.01455965,rejection
34.41968381144,0.01458235,rejection
34.65520396644,0.014551,rejection
34.54955292044,0.01459795,rejection
44.73211781644,0.01452728,rejection
42.95609450644,0.01456916,rejection
43.84377335844,0.0145992,rejection
45.64040423644,0.01454804,rejection
44.46069771344,0.01454404,rejection
44.72284720344,0.01456712,rejection
43.97871045944,0.014604,rejection
44.36335328044,0.01454096,rejection
43.20234045144,0.01457068,rejection
43.52431828944,0.0146272,rejection
52.47242811344,0.0146021333333333,rejection
51.69536815144,0.0145913666666667,rejection
53.63898076044,0.0146113666666667,rejection
54.67226709144,0.0146188666666667,rejection
52.46520298744,0.0146175,rejection
53.07505035244,0.0146044,rejection
54.09762039844,0.0145647333333333,rejection
53.20391289644,0.0145609,rejection
52.99606902544,0.0146181,rejection
55.43305864544,0.0145685,rejection
64.94989473944,0.0145699142857143,rejection
63.16209665944,0.0145679428571429,rejection
62.31661603044,0.0145638285714286,rejection
63.49977252644,0.0145933714285714,rejection
61.52549542644,0.0145829428571429,rejection
64.86553405044,0.014579,rejection
62.73446963644,0.0145606571428571,rejection
63.55351188644,0.0145271428571429,rejection
63.13513212644,0.0145816285714286,rejection
63.92052759644,0.0145754571428571,rejection
70.94067163044,0.014582625,rejection
72.81501693444,0.014561625,rejection
71.29666066444,0.014573375,rejection
71.17777122944,0.014568275,rejection
71.67328074544,0.014583975,rejection
72.48950606244,0.014581125,rejection
71.64468116944,0.0145554,rejection
68.93184545544,0.014598675,rejection
72.72405046544,0.014569425,rejection
72.30838088744,0.014585575,rejection
81.78062092944,0.0145895333333333,rejection
83.17619832044,0.0145796222222222,rejection
82.23981999944,0.0145898666666667,rejection
80.97250206444,0.0145901555555556,rejection
84.31384980444,0.0146003777777778,rejection
82.48313669044,0.0145824666666667,rejection
83.45503167444,0.0145858888888889,rejection
82.76706980844,0.0145626222222222,rejection
82.26196976044,0.0145901111111111,rejection
82.71843218144,0.0145807777777778,rejection
97.75610841644,0.01459554,rejection
96.99368945944,0.0145983,rejection
96.33127788244,0.0145751,rejection
101.31820445344,0.01456696,rejection
98.52210872744,0.01456282,rejection
98.52841286744,0.01458544,rejection
96.12688477444,0.01459498,rejection
98.09234226344,0.01461408,rejection
98.38173212044,0.0145845,rejection
96.11502205444,0.0145744,rejection
2.55328663644,0.01457,SMC
1.92140337444,0.014602,SMC
3.83375674844,0.014796,SMC
2.31019745744,0.014242,SMC
2.08377708844,0.014652,SMC
4.10055337444,0.01452,SMC
1.94805110444,0.014434,SMC
3.54637189644,0.015006,SMC
2.10924432144,0.01454,SMC
2.09287770744,0.014736,SMC
5.54418234644,0.014741,SMC
5.68138107944,0.014676,SMC
4.14141959844,0.014491,SMC
5.65294253144,0.01479,SMC
5.45868538744,0.014606,SMC
4.35941468344,0.014449,SMC
5.09712671244,0.0146,SMC
5.88548754844,0.014551,SMC
4.50221007344,0.014347,SMC
5.23572500044,0.014683,SMC
9.61943802744,0.014622,SMC
7.92987622044,0.0145026666666667,SMC
7.67900210444,0.0146513333333333,SMC
7.79956491044,0.0145593333333333,SMC
8.30640126844,0.0146533333333333,SMC
7.79618478344,0.014566,SMC
8.44353416044,0.0145386666666667,SMC
8.48869102244,0.014652,SMC
7.93760445544,0.0146233333333333,SMC
9.18529923244,0.0145733333333333,SMC
10.88102321344,0.014329,SMC
10.10187502444,0.0144445,SMC
12.29820661144,0.014593,SMC
11.13758012444,0.01442,SMC
9.64391361744,0.014692,SMC
12.14060418044,0.014544,SMC
10.51634998844,0.014674,SMC
10.12367878044,0.014469,SMC
10.17567057444,0.0146065,SMC
11.94367990444,0.014578,SMC
14.53368581844,0.0144344,SMC
14.96202297544,0.0144736,SMC
15.06931886944,0.0145892,SMC
14.90872850144,0.0146804,SMC
14.95479090744,0.0145096,SMC
14.54908289844,0.014634,SMC
15.21242571444,0.0144356,SMC
15.03435707444,0.014568,SMC
15.30597072044,0.0146104,SMC
14.98376951744,0.0145696,SMC
23.80155708744,0.0147026666666667,SMC
26.98830886644,0.0146256666666667,SMC
26.07325540644,0.0146206666666667,SMC
22.93186290144,0.0146763333333333,SMC
24.08072887944,0.0145603333333333,SMC
27.54605152444,0.014551,SMC
22.09157764344,0.0146113333333333,SMC
22.48647817844,0.01462,SMC
23.80450757444,0.0145816666666667,SMC
24.36245430644,0.0146543333333333,SMC
13.47060834444,0.014657,incrementalMH
13.89801541544,0.0145378,incrementalMH
12.68014181444,0.0145274,incrementalMH
12.56771461844,0.014751,incrementalMH
14.52019645444,0.0145578,incrementalMH
12.22105883544,0.0148176,incrementalMH
14.62116615644,0.0145444,incrementalMH
12.25211912844,0.0144544,incrementalMH
14.19708749444,0.0147374,incrementalMH
12.37334731044,0.0144602,incrementalMH
25.98426779444,0.0144231,incrementalMH
25.23324707444,0.0145373,incrementalMH
26.89206441844,0.0146543,incrementalMH
26.79599255544,0.0145508,incrementalMH
26.96084093244,0.0146613,incrementalMH
25.74035817544,0.0145695,incrementalMH
25.12369491444,0.0146344,incrementalMH
26.90436051344,0.0146582,incrementalMH
26.48674948244,0.0144321,incrementalMH
25.23281791344,0.0145665,incrementalMH
38.60413638844,0.0145803333333333,incrementalMH
39.49431218844,0.0146157333333333,incrementalMH
39.74340460044,0.0145722666666667,incrementalMH
39.18701835544,0.0145199333333333,incrementalMH
38.41120828944,0.0145959333333333,incrementalMH
38.23061482144,0.0145670666666667,incrementalMH
40.12069714044,0.0145424,incrementalMH
38.57033367544,0.0145923333333333,incrementalMH
38.55990172544,0.0145335333333333,incrementalMH
38.52344070844,0.0145252666666667,incrementalMH
53.31289900444,0.01454515,incrementalMH
54.37134057044,0.0146022,incrementalMH
53.96961477044,0.01460295,incrementalMH
51.56347299644,0.0145446,incrementalMH
55.68630607844,0.01448375,incrementalMH
53.81728771044,0.01458825,incrementalMH
52.04860264244,0.01456155,incrementalMH
52.41564456444,0.01453255,incrementalMH
54.39409184144,0.0145927,incrementalMH
53.93549358244,0.01449325,incrementalMH
68.09128269644,0.01449264,incrementalMH
68.37749366244,0.01459224,incrementalMH
67.55715479144,0.01466364,incrementalMH
67.85869274644,0.01455884,incrementalMH
70.91764108544,0.01460048,incrementalMH
69.34010455244,0.01461952,incrementalMH
69.20042807944,0.014648,incrementalMH
68.15306717744,0.01465204,incrementalMH
67.38176267344,0.0146208,incrementalMH
68.66651668944,0.01462116,incrementalMH
85.65779525444,0.0145660666666667,incrementalMH
82.40434526744,0.0146082666666667,incrementalMH
82.54900852144,0.0145038666666667,incrementalMH
82.84666031544,0.0146393,incrementalMH
83.13994301844,0.0146548,incrementalMH
81.26727767944,0.0145836666666667,incrementalMH
92.51259963744,0.0145889333333333,incrementalMH
83.11962349144,0.0146148,incrementalMH
82.71032337244,0.0145581666666667,incrementalMH
83.22622250144,0.0145203333333333,incrementalMH
11.13147936492,0.0144384,MCMC
11.84955679892,0.0146754,MCMC
14.98292257692,0.0148014,MCMC
16.26427371992,0.0145802,MCMC
16.92457152892,0.014688,MCMC
16.42458840392,0.014471,MCMC
15.87968629992,0.0147446,MCMC
14.12931091792,0.0145888,MCMC
16.97818252592,0.0144352,MCMC
14.56773176092,0.0146476,MCMC
30.01494921592,0.0145686,MCMC
32.62366957292,0.0145569,MCMC
35.76466764392,0.0145932,MCMC
30.32370047292,0.0145692,MCMC
32.99338064992,0.0146456,MCMC
31.03551944192,0.0146713,MCMC
32.16654910892,0.0145992,MCMC
29.37081017092,0.0144956,MCMC
32.42635841792,0.0146195,MCMC
33.22516867392,0.0146379,MCMC
43.72427889192,0.0146258666666667,MCMC
49.57856809492,0.0145339333333333,MCMC
46.23467372792,0.0145346666666667,MCMC
48.41439231192,0.0146679333333333,MCMC
58.82707902092,0.0145551333333333,MCMC
45.47403704692,0.0145391333333333,MCMC
43.57461338192,0.0145693333333333,MCMC
45.44358645192,0.0145836666666667,MCMC
52.56617250792,0.0144923333333333,MCMC
44.25675247492,0.0145743333333333,MCMC
62.83977423092,0.0145258,MCMC
68.76173921592,0.01468305,MCMC
65.23693701792,0.01469205,MCMC
66.03869103992,0.0146092,MCMC
67.31223606892,0.01458265,MCMC
67.39013114692,0.0145825,MCMC
74.98309288092,0.01460615,MCMC
67.32260635392,0.0145961,MCMC
66.44244894192,0.0145827,MCMC
62.14317873692,0.014599,MCMC
87.60995559192,0.01456808,MCMC
91.43303320292,0.01446792,MCMC
85.32541313392,0.01466276,MCMC
89.93620278992,0.01460028,MCMC
93.46978841592,0.01453092,MCMC
84.12443901092,0.01466672,MCMC
78.43472757792,0.01459212,MCMC
89.08653139392,0.01459196,MCMC
88.42735873392,0.01454244,MCMC
91.59586498692,0.01454196,MCMC
104.14924894592,0.0145908,MCMC
112.11812618292,0.0145660333333333,MCMC
108.36299944092,0.0145925666666667,MCMC
115.07581575692,0.0145693333333333,MCMC
99.86563314492,0.0146028,MCMC
105.11765625092,0.0145375666666667,MCMC
94.38849692792,0.0146195,MCMC
94.04724793592,0.0145288,MCMC
96.30700186392,0.0145146,MCMC
105.79142814592,0.0146385,MCMC


==> benchmarks/pcfg-wppl-4.csv <==
time,prob,method
7.07639937944,0.0032846,rejection
6.87277170844,0.0032748,rejection
7.44106639444,0.0032646,rejection
9.48358989444,0.0033104,rejection
8.73413471344,0.0032782,rejection
7.81847484744,0.00335,rejection
7.86653493944,0.0033172,rejection
8.53427293144,0.003262,rejection
8.65214133044,0.003286,rejection
7.83179768844,0.0032806,rejection
18.14920808144,0.0032795,rejection
17.60079180544,0.0032784,rejection
17.47770735744,0.0032821,rejection
17.22543430044,0.0032854,rejection
17.53210558044,0.0032771,rejection
18.00957600544,0.0032688,rejection
17.95658344044,0.0033152,rejection
17.57245078844,0.0032948,rejection
18.11453767444,0.003275,rejection
17.16768863044,0.0032967,rejection
24.61329216344,0.00325593333333333,rejection
26.24299268844,0.0032582,rejection
25.79939600044,0.00325046666666667,rejection
25.28287489444,0.0032892,rejection
26.32940718144,0.00326193333333333,rejection
26.11802393844,0.0032462,rejection
26.26844598644,0.00328233333333333,rejection
26.11044636144,0.00327053333333333,rejection
25.46820551244,0.00327093333333333,rejection
26.93099524644,0.0032876,rejection
34.41129339244,0.0032733,rejection
34.28066214544,0.0032703,rejection
34.88529337244,0.00330415,rejection
32.91339352444,0.0032857,rejection
34.51727580944,0.0032683,rejection
34.14114138844,0.00327335,rejection
35.33307567644,0.00329565,rejection
34.41968381144,0.00330895,rejection
34.65520396644,0.003279,rejection
34.54955292044,0.00327975,rejection
44.73211781644,0.00327884,rejection
42.95609450644,0.00328048,rejection
43.84377335844,0.00327108,rejection
45.64040423644,0.00327952,rejection
44.46069771344,0.00328648,rejection
44.72284720344,0.00328332,rejection
43.97871045944,0.0032674,rejection
44.36335328044,0.00327852,rejection
43.20234045144,0.00329268,rejection
43.52431828944,0.00327096,rejection
52.47242811344,0.00328736666666667,rejection
51.69536815144,0.0032811,rejection
53.63898076044,0.00328633333333333,rejection
54.67226709144,0.00325593333333333,rejection
52.46520298744,0.00328736666666667,rejection
53.07505035244,0.0033004,rejection
54.09762039844,0.00329513333333333,rejection
53.20391289644,0.0032797,rejection
52.99606902544,0.0032532,rejection
55.43305864544,0.0032603,rejection
64.94989473944,0.00327634285714286,rejection
63.16209665944,0.00329054285714286,rejection
62.31661603044,0.00328762857142857,rejection
63.49977252644,0.00328245714285714,rejection
61.52549542644,0.00327842857142857,rejection
64.86553405044,0.00327785714285714,rejection
62.73446963644,0.00327462857142857,rejection
63.55351188644,0.00327628571428571,rejection
63.13513212644,0.00326974285714286,rejection
63.92052759644,0.00327608571428571,rejection
70.94067163044,0.00327765,rejection
72.81501693444,0.0032927,rejection
71.29666066444,0.003268425,rejection
71.17777122944,0.003274225,rejection
71.67328074544,0.00327425,rejection
72.48950606244,0.003287225,rejection
71.64468116944,0.00327155,rejection
68.93184545544,0.003287,rejection
72.72405046544,0.003272325,rejection
72.30838088744,0.00327715,rejection
81.78062092944,0.00327182222222222,rejection
83.17619832044,0.00328246666666667,rejection
82.23981999944,0.00328664444444444,rejection
80.97250206444,0.00328797777777778,rejection
84.31384980444,0.00328866666666667,rejection
82.48313669044,0.00327626666666667,rejection
83.45503167444,0.00328524444444444,rejection
82.76706980844,0.00328308888888889,rejection
82.26196976044,0.00327842222222222,rejection
82.71843218144,0.00327764444444444,rejection
97.75610841644,0.0032772,rejection
96.99368945944,0.00328522,rejection
96.33127788244,0.00326208,rejection
101.31820445344,0.0032888,rejection
98.52210872744,0.00328466,rejection
98.52841286744,0.00327546,rejection
96.12688477444,0.00328184,rejection
98.09234226344,0.00329348,rejection
98.38173212044,0.00327544,rejection
96.11502205444,0.00328148,rejection
2.55328663644,0.003146,SMC
1.92140337444,0.003098,SMC
3.83375674844,0.003368,SMC
2.31019745744,0.00337,SMC
2.08377708844,0.00315,SMC
4.10055337444,0.003352,SMC
1.94805110444,0.003278,SMC
3.54637189644,0.003246,SMC
2.10924432144,0.003246,SMC
2.09287770744,0.003386,SMC
5.54418234644,0.003293,SMC
5.68138107944,0.003248,SMC
4.14141959844,0.003339,SMC
5.65294253144,0.003355,SMC
5.45868538744,0.003182,SMC
4.35941468344,0.003248,SMC
5.09712671244,0.003194,SMC
5.88548754844,0.003283,SMC
4.50221007344,0.003279,SMC
5.23572500044,0.003269,SMC
9.61943802744,0.00334333333333333,SMC
7.92987622044,0.00328333333333333,SMC
7.67900210444,0.00334733333333333,SMC
7.79956491044,0.00323466666666667,SMC
8.30640126844,0.003254,SMC
7.79618478344,0.0033,SMC
8.44353416044,0.003264,SMC
8.48869102244,0.003294,SMC
7.93760445544,0.00329466666666667,SMC
9.18529923244,0.00330866666666667,SMC
10.88102321344,0.0033445,SMC
10.10187502444,0.003195,SMC
12.29820661144,0.0033275,SMC
11.13758012444,0.003316,SMC
9.64391361744,0.0032405,SMC
12.14060418044,0.0032975,SMC
10.51634998844,0.003286,SMC
10.12367878044,0.0033315,SMC
10.17567057444,0.003281,SMC
11.94367990444,0.00324,SMC
14.53368581844,0.0032976,SMC
14.96202297544,0.0032764,SMC
15.06931886944,0.0032528,SMC
14.90872850144,0.0033452,SMC
14.95479090744,0.003268,SMC
14.54908289844,0.0033236,SMC
15.21242571444,0.0033076,SMC
15.03435707444,0.0032584,SMC
15.30597072044,0.0033136,SMC
14.98376951744,0.0032652,SMC
23.80155708744,0.00327433333333333,SMC
26.98830886644,0.00331166666666667,SMC
26.07325540644,0.00328133333333333,SMC
22.93186290144,0.003318,SMC
24.08072887944,0.003294,SMC
27.54605152444,0.003246,SMC
22.09157764344,0.003268,SMC
22.48647817844,0.00325066666666667,SMC
23.80450757444,0.00326933333333333,SMC
24.36245430644,0.00327766666666667,SMC
13.47060834444,0.0032346,incrementalMH
13.89801541544,0.0033588,incrementalMH
12.68014181444,0.0032358,incrementalMH
12.56771461844,0.0033004,incrementalMH
14.52019645444,0.0032094,incrementalMH
12.22105883544,0.0032972,incrementalMH
14.62116615644,0.0033026,incrementalMH
12.25211912844,0.0032984,incrementalMH
14.19708749444,0.0033002,incrementalMH
12.37334731044,0.0032696,incrementalMH
25.98426779444,0.0032558,incrementalMH
25.23324707444,0.0032307,incrementalMH
26.89206441844,0.0032701,incrementalMH
26.79599255544,0.0032653,incrementalMH
26.96084093244,0.003278,incrementalMH
25.74035817544,0.0033084,incrementalMH
25.12369491444,0.0032714,incrementalMH
26.90436051344,0.003274,incrementalMH
26.48674948244,0.0032917,incrementalMH
25.23281791344,0.0033134,incrementalMH
38.60413638844,0.00328173333333333,incrementalMH
39.49431218844,0.00318706666666667,incrementalMH
39.74340460044,0.00318993333333333,incrementalMH
39.18701835544,0.00330606666666667,incrementalMH
38.41120828944,0.00325646666666667,incrementalMH
38.23061482144,0.0032868,incrementalMH
40.12069714044,0.0033294,incrementalMH
38.57033367544,0.00329573333333333,incrementalMH
38.55990172544,0.0032948,incrementalMH
38.52344070844,0.00326886666666667,incrementalMH
53.31289900444,0.0032897,incrementalMH
54.37134057044,0.00328535,incrementalMH
53.96961477044,0.0032823,incrementalMH
51.56347299644,0.00331155,incrementalMH
55.68630607844,0.00328295,incrementalMH
53.81728771044,0.00323715,incrementalMH
52.04860264244,0.0032402,incrementalMH
52.41564456444,0.00325925,incrementalMH
54.39409184144,0.0032975,incrementalMH
53.93549358244,0.0032535,incrementalMH
68.09128269644,0.00324596,incrementalMH
68.37749366244,0.00327756,incrementalMH
67.55715479144,0.00331008,incrementalMH
67.85869274644,0.0032672,incrementalMH
70.91764108544,0.00328952,incrementalMH
69.34010455244,0.00325264,incrementalMH
69.20042807944,0.00328344,incrementalMH
68.15306717744,0.00331156,incrementalMH
67.38176267344,0.00330448,incrementalMH
68.66651668944,0.00327796,incrementalMH
85.65779525444,0.00324896666666667,incrementalMH
82.40434526744,0.003269,incrementalMH
82.54900852144,0.00328453333333333,incrementalMH
82.84666031544,0.0032702,incrementalMH
83.13994301844,0.00330133333333333,incrementalMH
81.26727767944,0.00330716666666667,incrementalMH
92.51259963744,0.00329826666666667,incrementalMH
83.11962349144,0.00330353333333333,incrementalMH
82.71032337244,0.00329176666666667,incrementalMH
83.22622250144,0.0032687,incrementalMH
11.13147936492,0.003218,MCMC
11.84955679892,0.0033702,MCMC
14.98292257692,0.0032634,MCMC
16.26427371992,0.0032378,MCMC
16.92457152892,0.0032746,MCMC
16.42458840392,0.0033384,MCMC
15.87968629992,0.003198,MCMC
14.12931091792,0.003292,MCMC
16.97818252592,0.0032112,MCMC
14.56773176092,0.0033014,MCMC
30.01494921592,0.0033496,MCMC
32.62366957292,0.0032554,MCMC
35.76466764392,0.0033194,MCMC
30.32370047292,0.0033069,MCMC
32.99338064992,0.0032538,MCMC
31.03551944192,0.0032867,MCMC
32.16654910892,0.003219,MCMC
29.37081017092,0.0033166,MCMC
32.42635841792,0.0033778,MCMC
33.22516867392,0.0032464,MCMC
43.72427889192,0.00324486666666667,MCMC
49.57856809492,0.00323186666666667,MCMC
46.23467372792,0.00326466666666667,MCMC
48.41439231192,0.0032418,MCMC
58.82707902092,0.00325826666666667,MCMC
45.47403704692,0.00326593333333333,MCMC
43.57461338192,0.00329746666666667,MCMC
45.44358645192,0.0033266,MCMC
52.56617250792,0.0032374,MCMC
44.25675247492,0.003271,MCMC
62.83977423092,0.0032714,MCMC
68.76173921592,0.0032561,MCMC
65.23693701792,0.00327155,MCMC
66.03869103992,0.0032803,MCMC
67.31223606892,0.0032712,MCMC
67.39013114692,0.00330475,MCMC
74.98309288092,0.00323825,MCMC
67.32260635392,0.0033102,MCMC
66.44244894192,0.0032821,MCMC
62.14317873692,0.0032775,MCMC
87.60995559192,0.00324384,MCMC
91.43303320292,0.00325812,MCMC
85.32541313392,0.003282,MCMC
89.93620278992,0.00331808,MCMC
93.46978841592,0.00326552,MCMC
84.12443901092,0.00327416,MCMC
78.43472757792,0.00325204,MCMC
89.08653139392,0.00325176,MCMC
88.42735873392,0.00327536,MCMC
91.59586498692,0.00326208,MCMC
104.14924894592,0.00329953333333333,MCMC
112.11812618292,0.0032611,MCMC
108.36299944092,0.00328063333333333,MCMC
115.07581575692,0.00326786666666667,MCMC
99.86563314492,0.00326686666666667,MCMC
105.11765625092,0.003248,MCMC
94.38849692792,0.0032458,MCMC
94.04724793592,0.0032875,MCMC
96.30700186392,0.0032424,MCMC
105.79142814592,0.00326483333333333,MCMC


==> benchmarks/pcfg-wppl-5.csv <==
time,prob,method
7.07639937944,0.0008236,rejection
6.87277170844,0.000837,rejection
7.44106639444,0.0008236,rejection
9.48358989444,0.0008372,rejection
8.73413471344,0.000816,rejection
7.81847484744,0.0008128,rejection
7.86653493944,0.0008072,rejection
8.53427293144,0.000796,rejection
8.65214133044,0.000818,rejection
7.83179768844,0.0008334,rejection
18.14920808144,0.0008291,rejection
17.60079180544,0.0008277,rejection
17.47770735744,0.0008447,rejection
17.22543430044,0.0008335,rejection
17.53210558044,0.0008128,rejection
18.00957600544,0.00083,rejection
17.95658344044,0.0008338,rejection
17.57245078844,0.0008307,rejection
18.11453767444,0.0008153,rejection
17.16768863044,0.0008113,rejection
24.61329216344,0.000826266666666667,rejection
26.24299268844,0.000831666666666667,rejection
25.79939600044,0.0008236,rejection
25.28287489444,0.0008246,rejection
26.32940718144,0.0008208,rejection
26.11802393844,0.0008264,rejection
26.26844598644,0.000826933333333333,rejection
26.11044636144,0.000821266666666667,rejection
25.46820551244,0.000826266666666667,rejection
26.93099524644,0.0008196,rejection
34.41129339244,0.00083405,rejection
34.28066214544,0.0008232,rejection
34.88529337244,0.0008373,rejection
32.91339352444,0.00082845,rejection
34.51727580944,0.00082215,rejection
34.14114138844,0.0008181,rejection
35.33307567644,0.0008234,rejection
34.41968381144,0.00082345,rejection
34.65520396644,0.00081305,rejection
34.54955292044,0.0008326,rejection
44.73211781644,0.00082572,rejection
42.95609450644,0.00082284,rejection
43.84377335844,0.00081896,rejection
45.64040423644,0.00082708,rejection
44.46069771344,0.00082964,rejection
44.72284720344,0.00082528,rejection
43.97871045944,0.00081564,rejection
44.36335328044,0.000826,rejection
43.20234045144,0.00082388,rejection
43.52431828944,0.00082996,rejection
52.47242811344,0.000818633333333333,rejection
51.69536815144,0.000829566666666667,rejection
53.63898076044,0.000829366666666667,rejection
54.67226709144,0.0008166,rejection
52.46520298744,0.000825533333333333,rejection
53.07505035244,0.000823966666666667,rejection
54.09762039844,0.000826433333333333,rejection
53.20391289644,0.000821666666666667,rejection
52.99606902544,0.0008217,rejection
55.43305864544,0.000834733333333333,rejection
64.94989473944,0.000829571428571428,rejection
63.16209665944,0.000827228571428571,rejection
62.31661603044,0.0008234,rejection
63.49977252644,0.000821142857142857,rejection
61.52549542644,0.000833657142857143,rejection
64.86553405044,0.000826971428571429,rejection
62.73446963644,0.000823685714285714,rejection
63.55351188644,0.000822371428571429,rejection
63.13513212644,0.000823942857142857,rejection
63.92052759644,0.000827942857142857,rejection
70.94067163044,0.000841525,rejection
72.81501693444,0.000831775,rejection
71.29666066444,0.00082465,rejection
71.17777122944,0.0008207,rejection
71.67328074544,0.000830275,rejection
72.48950606244,0.00082655,rejection
71.64468116944,0.000828075,rejection
68.93184545544,0.0008214,rejection
72.72405046544,0.000839475,rejection
72.30838088744,0.000824525,rejection
81.78062092944,0.000825422222222222,rejection
83.17619832044,0.000831466666666667,rejection
82.23981999944,0.000825066666666667,rejection
80.97250206444,0.0008226,rejection
84.31384980444,0.000829644444444444,rejection
82.48313669044,0.000824933333333333,rejection
83.45503167444,0.000814511111111111,rejection
82.76706980844,0.000819488888888889,rejection
82.26196976044,0.000826755555555556,rejection
82.71843218144,0.000825555555555556,rejection
97.75610841644,0.00083162,rejection
96.99368945944,0.00082688,rejection
96.33127788244,0.00082386,rejection
101.31820445344,0.00082852,rejection
98.52210872744,0.00082678,rejection
98.52841286744,0.00082522,rejection
96.12688477444,0.00082746,rejection
98.09234226344,0.00082652,rejection
98.38173212044,0.00082236,rejection
96.11502205444,0.00083058,rejection
2.55328663644,0.000846,SMC
1.92140337444,0.000796,SMC
3.83375674844,0.000802,SMC
2.31019745744,0.000854,SMC
2.08377708844,0.000804,SMC
4.10055337444,0.000904,SMC
1.94805110444,0.00085,SMC
3.54637189644,0.000812,SMC
2.10924432144,0.0009,SMC
2.09287770744,0.000904,SMC
5.54418234644,0.000887,SMC
5.68138107944,0.000873,SMC
4.14141959844,0.000801,SMC
5.65294253144,0.000778,SMC
5.45868538744,0.000767,SMC
4.35941468344,0.000878,SMC
5.09712671244,0.000852,SMC
5.88548754844,0.000842,SMC
4.50221007344,0.000854,SMC
5.23572500044,0.000821,SMC
9.61943802744,0.000842666666666667,SMC
7.92987622044,0.000843333333333333,SMC
7.67900210444,0.000794666666666667,SMC
7.79956491044,0.000806,SMC
8.30640126844,0.00087,SMC
7.79618478344,0.000816,SMC
8.44353416044,0.000831333333333333,SMC
8.48869102244,0.000863333333333333,SMC
7.93760445544,0.000851333333333333,SMC
9.18529923244,0.000836,SMC
10.88102321344,0.0008155,SMC
10.10187502444,0.000819,SMC
12.29820661144,0.0008265,SMC
11.13758012444,0.000821,SMC
9.64391361744,0.0008255,SMC
12.14060418044,0.0008545,SMC
10.51634998844,0.0007945,SMC
10.12367878044,0.000832,SMC
10.17567057444,0.0008875,SMC
11.94367990444,0.0008005,SMC
14.53368581844,0.00082,SMC
14.96202297544,0.0007972,SMC
15.06931886944,0.0008128,SMC
14.90872850144,0.0008024,SMC
14.95479090744,0.0008584,SMC
14.54908289844,0.000808,SMC
15.21242571444,0.0008276,SMC
15.03435707444,0.000814,SMC
15.30597072044,0.000826,SMC
14.98376951744,0.000824,SMC
23.80155708744,0.000843666666666667,SMC
26.98830886644,0.000871,SMC
26.07325540644,0.000851,SMC
22.93186290144,0.000838,SMC
24.08072887944,0.000814333333333333,SMC
27.54605152444,0.000835666666666667,SMC
22.09157764344,0.000844666666666667,SMC
22.48647817844,0.000821333333333333,SMC
23.80450757444,0.000831,SMC
24.36245430644,0.000840666666666667,SMC
13.47060834444,0.0008442,incrementalMH
13.89801541544,0.0008742,incrementalMH
12.68014181444,0.0007936,incrementalMH
12.56771461844,0.0008086,incrementalMH
14.52019645444,0.0008542,incrementalMH
12.22105883544,0.000811,incrementalMH
14.62116615644,0.0008534,incrementalMH
12.25211912844,0.00081,incrementalMH
14.19708749444,0.0008172,incrementalMH
12.37334731044,0.0008072,incrementalMH
25.98426779444,0.0008183,incrementalMH
25.23324707444,0.0008407,incrementalMH
26.89206441844,0.0008527,incrementalMH
26.79599255544,0.0008201,incrementalMH
26.96084093244,0.0008299,incrementalMH
25.74035817544,0.0008168,incrementalMH
25.12369491444,0.0008161,incrementalMH
26.90436051344,0.0008194,incrementalMH
26.48674948244,0.0008415,incrementalMH
25.23281791344,0.0008428,incrementalMH
38.60413638844,0.000832266666666667,incrementalMH
39.49431218844,0.000811066666666667,incrementalMH
39.74340460044,0.0007998,incrementalMH
39.18701835544,0.0008338,incrementalMH
38.41120828944,0.0008136,incrementalMH
38.23061482144,0.000817333333333333,incrementalMH
40.12069714044,0.000836266666666667,incrementalMH
38.57033367544,0.0008462,incrementalMH
38.55990172544,0.000830266666666667,incrementalMH
38.52344070844,0.000831266666666667,incrementalMH
53.31289900444,0.0008102,incrementalMH
54.37134057044,0.00082195,incrementalMH
53.96961477044,0.00082115,incrementalMH
51.56347299644,0.00083835,incrementalMH
55.68630607844,0.00083915,incrementalMH
53.81728771044,0.0008039,incrementalMH
52.04860264244,0.00083415,incrementalMH
52.41564456444,0.0008035,incrementalMH
54.39409184144,0.0008263,incrementalMH
53.93549358244,0.0008215,incrementalMH
68.09128269644,0.00081956,incrementalMH
68.37749366244,0.00081188,incrementalMH
67.55715479144,0.00084028,incrementalMH
67.85869274644,0.00082152,incrementalMH
70.91764108544,0.0008148,incrementalMH
69.34010455244,0.00085468,incrementalMH
69.20042807944,0.0008272,incrementalMH
68.15306717744,0.00082896,incrementalMH
67.38176267344,0.00083584,incrementalMH
68.66651668944,0.00084364,incrementalMH
85.65779525444,0.000830633333333333,incrementalMH
82.40434526744,0.000827766666666667,incrementalMH
82.54900852144,0.0008321,incrementalMH
82.84666031544,0.0008169,incrementalMH
83.13994301844,0.000822166666666667,incrementalMH
81.26727767944,0.000830366666666667,incrementalMH
92.51259963744,0.000825833333333333,incrementalMH
83.11962349144,0.0008181,incrementalMH
82.71032337244,0.000830166666666667,incrementalMH
83.22622250144,0.000821733333333333,incrementalMH
11.13147936492,0.0008612,MCMC
11.84955679892,0.0008578,MCMC
14.98292257692,0.0008178,MCMC
16.26427371992,0.0008204,MCMC
16.92457152892,0.0007884,MCMC
16.42458840392,0.0007922,MCMC
15.87968629992,0.0007698,MCMC
14.12931091792,0.0008444,MCMC
16.97818252592,0.0008316,MCMC
14.56773176092,0.000866,MCMC
30.01494921592,0.0008218,MCMC
32.62366957292,0.0008231,MCMC
35.76466764392,0.0008467,MCMC
30.32370047292,0.000838,MCMC
32.99338064992,0.0008334,MCMC
31.03551944192,0.0008352,MCMC
32.16654910892,0.0008288,MCMC
29.37081017092,0.0008447,MCMC
32.42635841792,0.0008135,MCMC
33.22516867392,0.0008235,MCMC
43.72427889192,0.000785533333333333,MCMC
49.57856809492,0.000837466666666667,MCMC
46.23467372792,0.000826466666666667,MCMC
48.41439231192,0.000827266666666667,MCMC
58.82707902092,0.000823866666666667,MCMC
45.47403704692,0.000833866666666667,MCMC
43.57461338192,0.000818933333333333,MCMC
45.44358645192,0.000823066666666667,MCMC
52.56617250792,0.0007996,MCMC
44.25675247492,0.000826333333333333,MCMC
62.83977423092,0.00083345,MCMC
68.76173921592,0.00082355,MCMC
65.23693701792,0.0008222,MCMC
66.03869103992,0.000834,MCMC
67.31223606892,0.0008129,MCMC
67.39013114692,0.00082045,MCMC
74.98309288092,0.0008293,MCMC
67.32260635392,0.0008399,MCMC
66.44244894192,0.00082445,MCMC
62.14317873692,0.00083485,MCMC
87.60995559192,0.0008206,MCMC
91.43303320292,0.00082668,MCMC
85.32541313392,0.00083268,MCMC
89.93620278992,0.00085012,MCMC
93.46978841592,0.0008374,MCMC
84.12443901092,0.00082408,MCMC
78.43472757792,0.0008176,MCMC
89.08653139392,0.00083244,MCMC
88.42735873392,0.00082408,MCMC
91.59586498692,0.00083344,MCMC
104.14924894592,0.000824733333333333,MCMC
112.11812618292,0.0008409,MCMC
108.36299944092,0.000836533333333333,MCMC
115.07581575692,0.000830666666666667,MCMC
99.86563314492,0.000816266666666667,MCMC
105.11765625092,0.000828566666666667,MCMC
94.38849692792,0.0008322,MCMC
94.04724793592,0.0008213,MCMC
96.30700186392,0.000815566666666667,MCMC
105.79142814592,0.0008525,MCMC


==> benchmarks/pcfg-wppl-6.csv <==
time,prob,method
7.07639937944,0.0002208,rejection
6.87277170844,0.0002246,rejection
7.44106639444,0.0002154,rejection
9.48358989444,0.0002352,rejection
8.73413471344,0.0002296,rejection
7.81847484744,0.000221,rejection
7.86653493944,0.0002282,rejection
8.53427293144,0.0002282,rejection
8.65214133044,0.0002182,rejection
7.83179768844,0.0002132,rejection
18.14920808144,0.000225,rejection
17.60079180544,0.0002232,rejection
17.47770735744,0.000226,rejection
17.22543430044,0.0002285,rejection
17.53210558044,0.0002211,rejection
18.00957600544,0.0002259,rejection
17.95658344044,0.0002182,rejection
17.57245078844,0.0002236,rejection
18.11453767444,0.0002181,rejection
17.16768863044,0.0002287,rejection
24.61329216344,0.000228533333333333,rejection
26.24299268844,0.000228133333333333,rejection
25.79939600044,0.000219,rejection
25.28287489444,0.000226133333333333,rejection
26.32940718144,0.0002278,rejection
26.11802393844,0.000218,rejection
26.26844598644,0.0002192,rejection
26.11044636144,0.000219666666666667,rejection
25.46820551244,0.0002244,rejection
26.93099524644,0.000221466666666667,rejection
34.41129339244,0.0002235,rejection
34.28066214544,0.00021935,rejection
34.88529337244,0.0002237,rejection
32.91339352444,0.00022465,rejection
34.51727580944,0.00023,rejection
34.14114138844,0.00022195,rejection
35.33307567644,0.0002253,rejection
34.41968381144,0.0002285,rejection
34.65520396644,0.00022615,rejection
34.54955292044,0.00022295,rejection
44.73211781644,0.0002232,rejection
42.95609450644,0.0002244,rejection
43.84377335844,0.00021932,rejection
45.64040423644,0.00022152,rejection
44.46069771344,0.00022436,rejection
44.72284720344,0.00022476,rejection
43.97871045944,0.00022984,rejection
44.36335328044,0.00021912,rejection
43.20234045144,0.00022816,rejection
43.52431828944,0.00022212,rejection
52.47242811344,0.000221866666666667,rejection
51.69536815144,0.000225733333333333,rejection
53.63898076044,0.0002235,rejection
54.67226709144,0.0002198,rejection
52.46520298744,0.0002254,rejection
53.07505035244,0.000223466666666667,rejection
54.09762039844,0.000224366666666667,rejection
53.20391289644,0.000224666666666667,rejection
52.99606902544,0.000220366666666667,rejection
55.43305864544,0.000219966666666667,rejection
64.94989473944,0.0002196,rejection
63.16209665944,0.000225057142857143,rejection
62.31661603044,0.000219057142857143,rejection
63.49977252644,0.000226114285714286,rejection
61.52549542644,0.000223714285714286,rejection
64.86553405044,0.000219714285714286,rejection
62.73446963644,0.000220457142857143,rejection
63.55351188644,0.000220285714285714,rejection
63.13513212644,0.0002198,rejection
63.92052759644,0.000224028571428571,rejection
70.94067163044,0.00022025,rejection
72.81501693444,0.000225825,rejection
71.29666066444,0.000226825,rejection
71.17777122944,0.000224875,rejection
71.67328074544,0.00021925,rejection
72.48950606244,0.00022305,rejection
71.64468116944,0.0002241,rejection
68.93184545544,0.00022485,rejection
72.72405046544,0.00021975,rejection
72.30838088744,0.00021915,rejection
81.78062092944,0.000225044444444444,rejection
83.17619832044,0.000220088888888889,rejection
82.23981999944,0.000222888888888889,rejection
80.97250206444,0.000222022222222222,rejection
84.31384980444,0.000222333333333333,rejection
82.48313669044,0.000221177777777778,rejection
83.45503167444,0.000220888888888889,rejection
82.76706980844,0.000224822222222222,rejection
82.26196976044,0.000227266666666667,rejection
82.71843218144,0.000221844444444444,rejection
97.75610841644,0.0002227,rejection
96.99368945944,0.00022278,rejection
96.33127788244,0.00022246,rejection
101.31820445344,0.00021918,rejection
98.52210872744,0.00022196,rejection
98.52841286744,0.0002243,rejection
96.12688477444,0.00022396,rejection
98.09234226344,0.00022646,rejection
98.38173212044,0.00022602,rejection
96.11502205444,0.00022082,rejection
2.55328663644,0.000218,SMC
1.92140337444,0.000214,SMC
3.83375674844,0.00021,SMC
2.31019745744,0.000204,SMC
2.08377708844,0.000202,SMC
4.10055337444,0.00024,SMC
1.94805110444,0.000204,SMC
3.54637189644,0.00023,SMC
2.10924432144,0.000238,SMC
2.09287770744,0.000228,SMC
5.54418234644,0.000251,SMC
5.68138107944,0.000226,SMC
4.14141959844,0.000226,SMC
5.65294253144,0.000227,SMC
5.45868538744,0.000241,SMC
4.35941468344,0.000241,SMC
5.09712671244,0.000211,SMC
5.88548754844,0.000231,SMC
4.50221007344,0.00023,SMC
5.23572500044,0.000204,SMC
9.61943802744,0.000228666666666667,SMC
7.92987622044,0.000214666666666667,SMC
7.67900210444,0.000203333333333333,SMC
7.79956491044,0.000232666666666667,SMC
8.30640126844,0.000234,SMC
7.79618478344,0.000241333333333333,SMC
8.44353416044,0.000229333333333333,SMC
8.48869102244,0.000238,SMC
7.93760445544,0.000235333333333333,SMC
9.18529923244,0.000226666666666667,SMC
10.88102321344,0.000218,SMC
10.10187502444,0.000232,SMC
12.29820661144,0.0002305,SMC
11.13758012444,0.0002165,SMC
9.64391361744,0.000215,SMC
12.14060418044,0.000227,SMC
10.51634998844,0.000211,SMC
10.12367878044,0.000222,SMC
10.17567057444,0.0002225,SMC
11.94367990444,0.0002265,SMC
14.53368581844,0.0002156,SMC
14.96202297544,0.0002332,SMC
15.06931886944,0.0002204,SMC
14.90872850144,0.0002096,SMC
14.95479090744,0.0002236,SMC
14.54908289844,0.0002204,SMC
15.21242571444,0.0002428,SMC
15.03435707444,0.000214,SMC
15.30597072044,0.0002156,SMC
14.98376951744,0.0002212,SMC
23.80155708744,0.00022,SMC
26.98830886644,0.000222333333333333,SMC
26.07325540644,0.000222,SMC
22.93186290144,0.000216666666666667,SMC
24.08072887944,0.000238333333333333,SMC
27.54605152444,0.000217,SMC
22.09157764344,0.00021,SMC
22.48647817844,0.000231333333333333,SMC
23.80450757444,0.000236,SMC
24.36245430644,0.00024,SMC
13.47060834444,0.0002216,incrementalMH
13.89801541544,0.0002486,incrementalMH
12.68014181444,0.0002026,incrementalMH
12.56771461844,0.0002242,incrementalMH
14.52019645444,0.0002278,incrementalMH
12.22105883544,0.0002276,incrementalMH
14.62116615644,0.000239,incrementalMH
12.25211912844,0.0002296,incrementalMH
14.19708749444,0.0002406,incrementalMH
12.37334731044,0.0002122,incrementalMH
25.98426779444,0.0002193,incrementalMH
25.23324707444,0.0002174,incrementalMH
26.89206441844,0.0002113,incrementalMH
26.79599255544,0.0002279,incrementalMH
26.96084093244,0.0002156,incrementalMH
25.74035817544,0.0002219,incrementalMH
25.12369491444,0.0002237,incrementalMH
26.90436051344,0.0002194,incrementalMH
26.48674948244,0.0002278,incrementalMH
25.23281791344,0.0002276,incrementalMH
38.60413638844,0.000217533333333333,incrementalMH
39.49431218844,0.000209466666666667,incrementalMH
39.74340460044,0.0002122,incrementalMH
39.18701835544,0.000232466666666667,incrementalMH
38.41120828944,0.0002094,incrementalMH
38.23061482144,0.000221533333333333,incrementalMH
40.12069714044,0.0002178,incrementalMH
38.57033367544,0.0002288,incrementalMH
38.55990172544,0.000229,incrementalMH
38.52344070844,0.000229266666666667,incrementalMH
53.31289900444,0.00021545,incrementalMH
54.37134057044,0.0002143,incrementalMH
53.96961477044,0.0002177,incrementalMH
51.56347299644,0.0002296,incrementalMH
55.68630607844,0.0002209,incrementalMH
53.81728771044,0.00022315,incrementalMH
52.04860264244,0.00022145,incrementalMH
52.41564456444,0.0002275,incrementalMH
54.39409184144,0.000228,incrementalMH
53.93549358244,0.0002209,incrementalMH
68.09128269644,0.00022056,incrementalMH
68.37749366244,0.00021928,incrementalMH
67.55715479144,0.00022952,incrementalMH
67.85869274644,0.0002198,incrementalMH
70.91764108544,0.00021892,incrementalMH
69.34010455244,0.00021996,incrementalMH
69.20042807944,0.00023492,incrementalMH
68.15306717744,0.0002236,incrementalMH
67.38176267344,0.0002298,incrementalMH
68.66651668944,0.00022648,incrementalMH
85.65779525444,0.000222033333333333,incrementalMH
82.40434526744,0.000225333333333333,incrementalMH
82.54900852144,0.000217933333333333,incrementalMH
82.84666031544,0.000211833333333333,incrementalMH
83.13994301844,0.000230933333333333,incrementalMH
81.26727767944,0.000227733333333333,incrementalMH
92.51259963744,0.0002236,incrementalMH
83.11962349144,0.000232,incrementalMH
82.71032337244,0.000225833333333333,incrementalMH
83.22622250144,0.000219333333333333,incrementalMH
11.13147936492,0.0002296,MCMC
11.84955679892,0.0002394,MCMC
14.98292257692,0.000211,MCMC
16.26427371992,0.0002402,MCMC
16.92457152892,0.0002158,MCMC
16.42458840392,0.0002104,MCMC
15.87968629992,0.0002166,MCMC
14.12931091792,0.000219,MCMC
16.97818252592,0.0002174,MCMC
14.56773176092,0.0002358,MCMC
30.01494921592,0.0002342,MCMC
32.62366957292,0.0002137,MCMC
35.76466764392,0.0002302,MCMC
30.32370047292,0.0002123,MCMC
32.99338064992,0.0002149,MCMC
31.03551944192,0.0002164,MCMC
32.16654910892,0.0002337,MCMC
29.37081017092,0.0002225,MCMC
32.42635841792,0.0002126,MCMC
33.22516867392,0.0002293,MCMC
43.72427889192,0.000207933333333333,MCMC
49.57856809492,0.0002392,MCMC
46.23467372792,0.0002204,MCMC
48.41439231192,0.000230866666666667,MCMC
58.82707902092,0.000213733333333333,MCMC
45.47403704692,0.0002306,MCMC
43.57461338192,0.000220266666666667,MCMC
45.44358645192,0.000214,MCMC
52.56617250792,0.000226666666666667,MCMC
44.25675247492,0.0002254,MCMC
62.83977423092,0.00022535,MCMC
68.76173921592,0.00021495,MCMC
65.23693701792,0.00023625,MCMC
66.03869103992,0.0002259,MCMC
67.31223606892,0.0002222,MCMC
67.39013114692,0.00022385,MCMC
74.98309288092,0.0002155,MCMC
67.32260635392,0.00022975,MCMC
66.44244894192,0.00022055,MCMC
62.14317873692,0.0002329,MCMC
87.60995559192,0.0002194,MCMC
91.43303320292,0.00022896,MCMC
85.32541313392,0.0002164,MCMC
89.93620278992,0.00021908,MCMC
93.46978841592,0.0002228,MCMC
84.12443901092,0.00022772,MCMC
78.43472757792,0.00021728,MCMC
89.08653139392,0.00023452,MCMC
88.42735873392,0.00023324,MCMC
91.59586498692,0.00021752,MCMC
104.14924894592,0.0002247,MCMC
112.11812618292,0.000223233333333333,MCMC
108.36299944092,0.000224133333333333,MCMC
115.07581575692,0.000224966666666667,MCMC
99.86563314492,0.0002236,MCMC
105.11765625092,0.0002276,MCMC
94.38849692792,0.000224166666666667,MCMC
94.04724793592,0.000229633333333333,MCMC
96.30700186392,0.000225233333333333,MCMC
105.79142814592,0.0002328,MCMC


==> benchmarks/pcfg-wppl-7.csv <==
time,prob,method
7.07639937944,6.74e-05,rejection
6.87277170844,6.24e-05,rejection
7.44106639444,5.74e-05,rejection
9.48358989444,6.14e-05,rejection
8.73413471344,6.18e-05,rejection
7.81847484744,6.14e-05,rejection
7.86653493944,6.72e-05,rejection
8.53427293144,6.56e-05,rejection
8.65214133044,6.6e-05,rejection
7.83179768844,5.68e-05,rejection
18.14920808144,6.83e-05,rejection
17.60079180544,6.05e-05,rejection
17.47770735744,6.12e-05,rejection
17.22543430044,5.87e-05,rejection
17.53210558044,6.23e-05,rejection
18.00957600544,6.1e-05,rejection
17.95658344044,6.16e-05,rejection
17.57245078844,6.63e-05,rejection
18.11453767444,6.38e-05,rejection
17.16768863044,6.2e-05,rejection
24.61329216344,6.48e-05,rejection
26.24299268844,6.69333333333333e-05,rejection
25.79939600044,6.82e-05,rejection
25.28287489444,6.40666666666667e-05,rejection
26.32940718144,6.31333333333333e-05,rejection
26.11802393844,6.37333333333333e-05,rejection
26.26844598644,6.51333333333333e-05,rejection
26.11044636144,6.26e-05,rejection
25.46820551244,6.30666666666667e-05,rejection
26.93099524644,6.83333333333333e-05,rejection
34.41129339244,6.145e-05,rejection
34.28066214544,6.5e-05,rejection
34.88529337244,6.405e-05,rejection
32.91339352444,6.125e-05,rejection
34.51727580944,6.215e-05,rejection
34.14114138844,6.515e-05,rejection
35.33307567644,6.335e-05,rejection
34.41968381144,6.145e-05,rejection
34.65520396644,6.325e-05,rejection
34.54955292044,6.19e-05,rejection
44.73211781644,6.528e-05,rejection
42.95609450644,6.476e-05,rejection
43.84377335844,6.264e-05,rejection
45.64040423644,6.42e-05,rejection
44.46069771344,6.196e-05,rejection
44.72284720344,6.356e-05,rejection
43.97871045944,6.532e-05,rejection
44.36335328044,6.372e-05,rejection
43.20234045144,6.676e-05,rejection
43.52431828944,6.352e-05,rejection
52.47242811344,6.16e-05,rejection
51.69536815144,6.37666666666667e-05,rejection
53.63898076044,6.11e-05,rejection
54.67226709144,6.26333333333333e-05,rejection
52.46520298744,6.49e-05,rejection
53.07505035244,6.36666666666667e-05,rejection
54.09762039844,6.47666666666667e-05,rejection
53.20391289644,6.30666666666667e-05,rejection
52.99606902544,6.57333333333333e-05,rejection
55.43305864544,6.24666666666667e-05,rejection
64.94989473944,6.13714285714286e-05,rejection
63.16209665944,6.09714285714286e-05,rejection
62.31661603044,6.02571428571429e-05,rejection
63.49977252644,6.18e-05,rejection
61.52549542644,6.35428571428571e-05,rejection
64.86553405044,6.18285714285714e-05,rejection
62.73446963644,6.18857142857143e-05,rejection
63.55351188644,6.39428571428571e-05,rejection
63.13513212644,6.50571428571429e-05,rejection
63.92052759644,6.16571428571429e-05,rejection
70.94067163044,6.27e-05,rejection
72.81501693444,6.385e-05,rejection
71.29666066444,6.6875e-05,rejection
71.17777122944,6.2875e-05,rejection
71.67328074544,6.445e-05,rejection
72.48950606244,6.38e-05,rejection
71.64468116944,6.185e-05,rejection
68.93184545544,6.2375e-05,rejection
72.72405046544,6.4275e-05,rejection
72.30838088744,6.1175e-05,rejection
81.78062092944,6.41333333333333e-05,rejection
83.17619832044,6.36e-05,rejection
82.23981999944,6.17111111111111e-05,rejection
80.97250206444,6.24222222222222e-05,rejection
84.31384980444,6.24666666666667e-05,rejection
82.48313669044,6.33777777777778e-05,rejection
83.45503167444,6.22e-05,rejection
82.76706980844,6.38888888888889e-05,rejection
82.26196976044,6.38e-05,rejection
82.71843218144,6.45555555555556e-05,rejection
97.75610841644,6.238e-05,rejection
96.99368945944,6.554e-05,rejection
96.33127788244,6.402e-05,rejection
101.31820445344,6.236e-05,rejection
98.52210872744,6.094e-05,rejection
98.52841286744,6.16e-05,rejection
96.12688477444,6.352e-05,rejection
98.09234226344,6.378e-05,rejection
98.38173212044,6.37e-05,rejection
96.11502205444,6.322e-05,rejection
2.55328663644,5.4e-05,SMC
1.92140337444,6.2e-05,SMC
3.83375674844,6.8e-05,SMC
2.31019745744,7.4e-05,SMC
2.08377708844,7.2e-05,SMC
4.10055337444,8.8e-05,SMC
1.94805110444,4.8e-05,SMC
3.54637189644,5.4e-05,SMC
2.10924432144,4.4e-05,SMC
2.09287770744,5.8e-05,SMC
5.54418234644,6.6e-05,SMC
5.68138107944,6.1e-05,SMC
4.14141959844,5.6e-05,SMC
5.65294253144,4.4e-05,SMC
5.45868538744,6.3e-05,SMC
4.35941468344,7e-05,SMC
5.09712671244,5.6e-05,SMC
5.88548754844,6.9e-05,SMC
4.50221007344,5.3e-05,SMC
5.23572500044,6.2e-05,SMC
9.61943802744,6.6e-05,SMC
7.92987622044,6.4e-05,SMC
7.67900210444,6.2e-05,SMC
7.79956491044,6.73333333333333e-05,SMC
8.30640126844,5.53333333333333e-05,SMC
7.79618478344,5.53333333333333e-05,SMC
8.44353416044,6.2e-05,SMC
8.48869102244,6.26666666666667e-05,SMC
7.93760445544,5.6e-05,SMC
9.18529923244,6.86666666666667e-05,SMC
10.88102321344,6.35e-05,SMC
10.10187502444,6.2e-05,SMC
12.29820661144,6.7e-05,SMC
11.13758012444,6.5e-05,SMC
9.64391361744,6.4e-05,SMC
12.14060418044,6.65e-05,SMC
10.51634998844,6.6e-05,SMC
10.12367878044,6.6e-05,SMC
10.17567057444,5.9e-05,SMC
11.94367990444,6.6e-05,SMC
14.53368581844,5.92e-05,SMC
14.96202297544,5.56e-05,SMC
15.06931886944,6.28e-05,SMC
14.90872850144,6.64e-05,SMC
14.95479090744,6.08e-05,SMC
14.54908289844,6.28e-05,SMC
15.21242571444,6.88e-05,SMC
15.03435707444,5.92e-05,SMC
15.30597072044,5.36e-05,SMC
14.98376951744,5.6e-05,SMC
23.80155708744,7.26666666666667e-05,SMC
26.98830886644,6.16666666666667e-05,SMC
26.07325540644,6.66666666666667e-05,SMC
22.93186290144,6.2e-05,SMC
24.08072887944,6.5e-05,SMC
27.54605152444,5.93333333333333e-05,SMC
22.09157764344,6e-05,SMC
22.48647817844,6.93333333333333e-05,SMC
23.80450757444,5.93333333333333e-05,SMC
24.36245430644,7.06666666666667e-05,SMC
13.47060834444,6e-05,incrementalMH
13.89801541544,7.12e-05,incrementalMH
12.68014181444,5.76e-05,incrementalMH
12.56771461844,6.14e-05,incrementalMH
14.52019645444,6.38e-05,incrementalMH
12.22105883544,5.76e-05,incrementalMH
14.62116615644,6.46e-05,incrementalMH
12.25211912844,6.66e-05,incrementalMH
14.19708749444,6.74e-05,incrementalMH
12.37334731044,6.16e-05,incrementalMH
25.98426779444,6.71e-05,incrementalMH
25.23324707444,5.05e-05,incrementalMH
26.89206441844,6.8e-05,incrementalMH
26.79599255544,6.28e-05,incrementalMH
26.96084093244,6.86e-05,incrementalMH
25.74035817544,6.24e-05,incrementalMH
25.12369491444,5.4e-05,incrementalMH
26.90436051344,6.63e-05,incrementalMH
26.48674948244,6.63e-05,incrementalMH
25.23281791344,5.76e-05,incrementalMH
38.60413638844,6.4e-05,incrementalMH
39.49431218844,6.85333333333333e-05,incrementalMH
39.74340460044,6.21333333333333e-05,incrementalMH
39.18701835544,7.06666666666667e-05,incrementalMH
38.41120828944,5.95333333333333e-05,incrementalMH
38.23061482144,5.81333333333333e-05,incrementalMH
40.12069714044,5.98e-05,incrementalMH
38.57033367544,6.42e-05,incrementalMH
38.55990172544,6.56666666666667e-05,incrementalMH
38.52344070844,6.70666666666667e-05,incrementalMH
53.31289900444,6.2e-05,incrementalMH
54.37134057044,6.405e-05,incrementalMH
53.96961477044,6.295e-05,incrementalMH
51.56347299644,6.15e-05,incrementalMH
55.68630607844,6.185e-05,incrementalMH
53.81728771044,6.45e-05,incrementalMH
52.04860264244,6.91e-05,incrementalMH
52.41564456444,6.115e-05,incrementalMH
54.39409184144,7.195e-05,incrementalMH
53.93549358244,5.85e-05,incrementalMH
68.09128269644,6.416e-05,incrementalMH
68.37749366244,6.516e-05,incrementalMH
67.55715479144,6.456e-05,incrementalMH
67.85869274644,5.956e-05,incrementalMH
70.91764108544,6.448e-05,incrementalMH
69.34010455244,6.768e-05,incrementalMH
69.20042807944,5.88e-05,incrementalMH
68.15306717744,6.292e-05,incrementalMH
67.38176267344,6.304e-05,incrementalMH
68.66651668944,5.972e-05,incrementalMH
85.65779525444,5.95e-05,incrementalMH
82.40434526744,6.03e-05,incrementalMH
82.54900852144,6.06333333333333e-05,incrementalMH
82.84666031544,6.32666666666667e-05,incrementalMH
83.13994301844,6.10666666666667e-05,incrementalMH
81.26727767944,6.43333333333333e-05,incrementalMH
92.51259963744,5.99e-05,incrementalMH
83.11962349144,6.03333333333333e-05,incrementalMH
82.71032337244,6.45333333333333e-05,incrementalMH
83.22622250144,6.02666666666667e-05,incrementalMH
11.13147936492,6.8e-05,MCMC
11.84955679892,7.38e-05,MCMC
14.98292257692,6.76e-05,MCMC
16.26427371992,6.56e-05,MCMC
16.92457152892,5.94e-05,MCMC
16.42458840392,6.88e-05,MCMC
15.87968629992,5.54e-05,MCMC
14.12931091792,6.06e-05,MCMC
16.97818252592,7.68e-05,MCMC
14.56773176092,5.68e-05,MCMC
30.01494921592,5.58e-05,MCMC
32.62366957292,6.64e-05,MCMC
35.76466764392,5.88e-05,MCMC
30.32370047292,6.47e-05,MCMC
32.99338064992,6.38e-05,MCMC
31.03551944192,5.82e-05,MCMC
32.16654910892,5.78e-05,MCMC
29.37081017092,6.28e-05,MCMC
32.42635841792,6.23e-05,MCMC
33.22516867392,6.05e-05,MCMC
43.72427889192,5.86e-05,MCMC
49.57856809492,6.67333333333333e-05,MCMC
46.23467372792,6.07333333333333e-05,MCMC
48.41439231192,7.03333333333333e-05,MCMC
58.82707902092,6.05333333333333e-05,MCMC
45.47403704692,6.72666666666667e-05,MCMC
43.57461338192,6.8e-05,MCMC
45.44358645192,6.32e-05,MCMC
52.56617250792,5.84666666666667e-05,MCMC
44.25675247492,6.10666666666667e-05,MCMC
62.83977423092,6.275e-05,MCMC
68.76173921592,6.325e-05,MCMC
65.23693701792,6.435e-05,MCMC
66.03869103992,6.455e-05,MCMC
67.31223606892,6.205e-05,MCMC
67.39013114692,6.445e-05,MCMC
74.98309288092,6.625e-05,MCMC
67.32260635392,7.135e-05,MCMC
66.44244894192,6.365e-05,MCMC
62.14317873692,6.565e-05,MCMC
87.60995559192,6.104e-05,MCMC
91.43303320292,6.416e-05,MCMC
85.32541313392,6.5e-05,MCMC
89.93620278992,6.928e-05,MCMC
93.46978841592,6.516e-05,MCMC
84.12443901092,6.12e-05,MCMC
78.43472757792,6.62e-05,MCMC
89.08653139392,6.18e-05,MCMC
88.42735873392,6.668e-05,MCMC
91.59586498692,6.34e-05,MCMC
104.14924894592,6.59666666666667e-05,MCMC
112.11812618292,6.46333333333333e-05,MCMC
108.36299944092,6.42666666666667e-05,MCMC
115.07581575692,6.50333333333333e-05,MCMC
99.86563314492,6.82333333333333e-05,MCMC
105.11765625092,6.45333333333333e-05,MCMC
94.38849692792,6.04333333333333e-05,MCMC
94.04724793592,6.38333333333333e-05,MCMC
96.30700186392,6.71333333333333e-05,MCMC
105.79142814592,6.21666666666667e-05,MCMC


==> benchmarks/pcfg-wppl-8.csv <==
time,prob,method
7.07639937944,1.56e-05,rejection
6.87277170844,1.8e-05,rejection
7.44106639444,1.86e-05,rejection
9.48358989444,1.7e-05,rejection
8.73413471344,1.48e-05,rejection
7.81847484744,1.94e-05,rejection
7.86653493944,1.68e-05,rejection
8.53427293144,2.14e-05,rejection
8.65214133044,2.08e-05,rejection
7.83179768844,2.14e-05,rejection
18.14920808144,1.93e-05,rejection
17.60079180544,2.05e-05,rejection
17.47770735744,1.59e-05,rejection
17.22543430044,1.75e-05,rejection
17.53210558044,1.98e-05,rejection
18.00957600544,1.87e-05,rejection
17.95658344044,1.76e-05,rejection
17.57245078844,1.94e-05,rejection
18.11453767444,1.64e-05,rejection
17.16768863044,1.78e-05,rejection
24.61329216344,2e-05,rejection
26.24299268844,1.54666666666667e-05,rejection
25.79939600044,1.58e-05,rejection
25.28287489444,1.8e-05,rejection
26.32940718144,1.70666666666667e-05,rejection
26.11802393844,1.75333333333333e-05,rejection
26.26844598644,1.88e-05,rejection
26.11044636144,1.8e-05,rejection
25.46820551244,1.74666666666667e-05,rejection
26.93099524644,1.82666666666667e-05,rejection
34.41129339244,1.865e-05,rejection
34.28066214544,1.955e-05,rejection
34.88529337244,1.86e-05,rejection
32.91339352444,1.895e-05,rejection
34.51727580944,1.915e-05,rejection
34.14114138844,1.765e-05,rejection
35.33307567644,1.84e-05,rejection
34.41968381144,1.885e-05,rejection
34.65520396644,1.855e-05,rejection
34.54955292044,1.735e-05,rejection
44.73211781644,1.904e-05,rejection
42.95609450644,1.76e-05,rejection
43.84377335844,1.744e-05,rejection
45.64040423644,1.924e-05,rejection
44.46069771344,1.824e-05,rejection
44.72284720344,1.792e-05,rejection
43.97871045944,1.876e-05,rejection
44.36335328044,1.904e-05,rejection
43.20234045144,2.016e-05,rejection
43.52431828944,1.884e-05,rejection
52.47242811344,1.91e-05,rejection
51.69536815144,1.91e-05,rejection
53.63898076044,1.73333333333333e-05,rejection
54.67226709144,1.72e-05,rejection
52.46520298744,1.71e-05,rejection
53.07505035244,2.06e-05,rejection
54.09762039844,1.88333333333333e-05,rejection
53.20391289644,1.83666666666667e-05,rejection
52.99606902544,1.86333333333333e-05,rejection
55.43305864544,1.88e-05,rejection
64.94989473944,1.94e-05,rejection
63.16209665944,1.72857142857143e-05,rejection
62.31661603044,1.74857142857143e-05,rejection
63.49977252644,1.75142857142857e-05,rejection
61.52549542644,1.86571428571429e-05,rejection
64.86553405044,1.83142857142857e-05,rejection
62.73446963644,1.82571428571429e-05,rejection
63.55351188644,1.80857142857143e-05,rejection
63.13513212644,1.82857142857143e-05,rejection
63.92052759644,1.86e-05,rejection
70.94067163044,1.7725e-05,rejection
72.81501693444,1.7975e-05,rejection
71.29666066444,1.915e-05,rejection
71.17777122944,1.855e-05,rejection
71.67328074544,1.9325e-05,rejection
72.48950606244,1.77e-05,rejection
71.64468116944,1.8675e-05,rejection
68.93184545544,1.7275e-05,rejection
72.72405046544,1.8325e-05,rejection
72.30838088744,1.895e-05,rejection
81.78062092944,1.77777777777778e-05,rejection
83.17619832044,1.78888888888889e-05,rejection
82.23981999944,1.80222222222222e-05,rejection
80.97250206444,1.74222222222222e-05,rejection
84.31384980444,1.72222222222222e-05,rejection
82.48313669044,1.84e-05,rejection
83.45503167444,1.86888888888889e-05,rejection
82.76706980844,1.86444444444444e-05,rejection
82.26196976044,1.93333333333333e-05,rejection
82.71843218144,1.83555555555556e-05,rejection
97.75610841644,1.748e-05,rejection
96.99368945944,1.862e-05,rejection
96.33127788244,1.744e-05,rejection
101.31820445344,1.864e-05,rejection
98.52210872744,1.896e-05,rejection
98.52841286744,1.858e-05,rejection
96.12688477444,1.838e-05,rejection
98.09234226344,1.932e-05,rejection
98.38173212044,1.764e-05,rejection
96.11502205444,1.916e-05,rejection
2.55328663644,2e-05,SMC
1.92140337444,1.6e-05,SMC
3.83375674844,1.6e-05,SMC
2.31019745744,1.4e-05,SMC
2.08377708844,2.4e-05,SMC
4.10055337444,8e-06,SMC
1.94805110444,3.6e-05,SMC
3.54637189644,1.8e-05,SMC
2.10924432144,1.8e-05,SMC
2.09287770744,2e-05,SMC
5.54418234644,1.2e-05,SMC
5.68138107944,1.5e-05,SMC
4.14141959844,2e-05,SMC
5.65294253144,2.2e-05,SMC
5.45868538744,1.9e-05,SMC
4.35941468344,1.9e-05,SMC
5.09712671244,1.4e-05,SMC
5.88548754844,2.2e-05,SMC
4.50221007344,1.6e-05,SMC
5.23572500044,1.6e-05,SMC
9.61943802744,1.73333333333333e-05,SMC
7.92987622044,1.66666666666667e-05,SMC
7.67900210444,1.8e-05,SMC
7.79956491044,1.8e-05,SMC
8.30640126844,2e-05,SMC
7.79618478344,1.73333333333333e-05,SMC
8.44353416044,2.66666666666667e-05,SMC
8.48869102244,1.73333333333333e-05,SMC
7.93760445544,1.6e-05,SMC
9.18529923244,2e-05,SMC
10.88102321344,1.8e-05,SMC
10.10187502444,1.65e-05,SMC
12.29820661144,1.8e-05,SMC
11.13758012444,2.15e-05,SMC
9.64391361744,2.2e-05,SMC
12.14060418044,2.4e-05,SMC
10.51634998844,2.25e-05,SMC
10.12367878044,1.6e-05,SMC
10.17567057444,2.3e-05,SMC
11.94367990444,2e-05,SMC
14.53368581844,1.96e-05,SMC
14.96202297544,1.64e-05,SMC
15.06931886944,1.92e-05,SMC
14.90872850144,1.76e-05,SMC
14.95479090744,1.8e-05,SMC
14.54908289844,2.04e-05,SMC
15.21242571444,1.88e-05,SMC
15.03435707444,1.56e-05,SMC
15.30597072044,1.52e-05,SMC
14.98376951744,1.8e-05,SMC
23.80155708744,1.66666666666667e-05,SMC
26.98830886644,2.26666666666667e-05,SMC
26.07325540644,1.83333333333333e-05,SMC
22.93186290144,1.6e-05,SMC
24.08072887944,1.73333333333333e-05,SMC
27.54605152444,1.76666666666667e-05,SMC
22.09157764344,1.86666666666667e-05,SMC
22.48647817844,1.66666666666667e-05,SMC
23.80450757444,1.86666666666667e-05,SMC
24.36245430644,1.76666666666667e-05,SMC
13.47060834444,1.76e-05,incrementalMH
13.89801541544,1.72e-05,incrementalMH
12.68014181444,1.66e-05,incrementalMH
12.56771461844,2.28e-05,incrementalMH
14.52019645444,1.9e-05,incrementalMH
12.22105883544,1.58e-05,incrementalMH
14.62116615644,2.28e-05,incrementalMH
12.25211912844,1.44e-05,incrementalMH
14.19708749444,1.78e-05,incrementalMH
12.37334731044,2.16e-05,incrementalMH
25.98426779444,1.54e-05,incrementalMH
25.23324707444,2.04e-05,incrementalMH
26.89206441844,1.91e-05,incrementalMH
26.79599255544,1.33e-05,incrementalMH
26.96084093244,1.39e-05,incrementalMH
25.74035817544,1.92e-05,incrementalMH
25.12369491444,1.64e-05,incrementalMH
26.90436051344,2.02e-05,incrementalMH
26.48674948244,1.5e-05,incrementalMH
25.23281791344,1.4e-05,incrementalMH
38.60413638844,2.01333333333333e-05,incrementalMH
39.49431218844,1.75333333333333e-05,incrementalMH
39.74340460044,2.05333333333333e-05,incrementalMH
39.18701835544,1.9e-05,incrementalMH
38.41120828944,1.82e-05,incrementalMH
38.23061482144,1.99333333333333e-05,incrementalMH
40.12069714044,1.93333333333333e-05,incrementalMH
38.57033367544,1.73333333333333e-05,incrementalMH
38.55990172544,1.77333333333333e-05,incrementalMH
38.52344070844,1.76e-05,incrementalMH
53.31289900444,1.535e-05,incrementalMH
54.37134057044,1.915e-05,incrementalMH
53.96961477044,1.705e-05,incrementalMH
51.56347299644,1.635e-05,incrementalMH
55.68630607844,1.705e-05,incrementalMH
53.81728771044,1.755e-05,incrementalMH
52.04860264244,2.015e-05,incrementalMH
52.41564456444,1.965e-05,incrementalMH
54.39409184144,1.68e-05,incrementalMH
53.93549358244,1.82e-05,incrementalMH
68.09128269644,1.776e-05,incrementalMH
68.37749366244,1.8e-05,incrementalMH
67.55715479144,1.724e-05,incrementalMH
67.85869274644,1.888e-05,incrementalMH
70.91764108544,1.772e-05,incrementalMH
69.34010455244,1.8e-05,incrementalMH
69.20042807944,2.02e-05,incrementalMH
68.15306717744,1.952e-05,incrementalMH
67.38176267344,1.88e-05,incrementalMH
68.66651668944,1.948e-05,incrementalMH
85.65779525444,2.03333333333333e-05,incrementalMH
82.40434526744,1.83e-05,incrementalMH
82.54900852144,1.93333333333333e-05,incrementalMH
82.84666031544,1.79333333333333e-05,incrementalMH
83.13994301844,1.82666666666667e-05,incrementalMH
81.26727767944,1.86666666666667e-05,incrementalMH
92.51259963744,1.84e-05,incrementalMH
83.11962349144,1.85333333333333e-05,incrementalMH
82.71032337244,1.75333333333333e-05,incrementalMH
83.22622250144,1.68e-05,incrementalMH
11.13147936492,1.62e-05,MCMC
11.84955679892,1.92e-05,MCMC
14.98292257692,2.36e-05,MCMC
16.26427371992,1.64e-05,MCMC
16.92457152892,1.78e-05,MCMC
16.42458840392,1.54e-05,MCMC
15.87968629992,1.3e-05,MCMC
14.12931091792,1.38e-05,MCMC
16.97818252592,2.56e-05,MCMC
14.56773176092,2.34e-05,MCMC
30.01494921592,1.7e-05,MCMC
32.62366957292,1.59e-05,MCMC
35.76466764392,2.23e-05,MCMC
30.32370047292,2.07e-05,MCMC
32.99338064992,1.69e-05,MCMC
31.03551944192,1.6e-05,MCMC
32.16654910892,1.87e-05,MCMC
29.37081017092,1.71e-05,MCMC
32.42635841792,1.92e-05,MCMC
33.22516867392,1.64e-05,MCMC
43.72427889192,1.87333333333333e-05,MCMC
49.57856809492,1.82e-05,MCMC
46.23467372792,1.94666666666667e-05,MCMC
48.41439231192,1.98e-05,MCMC
58.82707902092,1.99333333333333e-05,MCMC
45.47403704692,1.89333333333333e-05,MCMC
43.57461338192,2.12666666666667e-05,MCMC
45.44358645192,1.7e-05,MCMC
52.56617250792,1.96e-05,MCMC
44.25675247492,1.96e-05,MCMC
62.83977423092,1.795e-05,MCMC
68.76173921592,1.54e-05,MCMC
65.23693701792,1.885e-05,MCMC
66.03869103992,1.695e-05,MCMC
67.31223606892,1.565e-05,MCMC
67.39013114692,1.86e-05,MCMC
74.98309288092,1.915e-05,MCMC
67.32260635392,1.845e-05,MCMC
66.44244894192,1.845e-05,MCMC
62.14317873692,1.865e-05,MCMC
87.60995559192,1.896e-05,MCMC
91.43303320292,1.848e-05,MCMC
85.32541313392,1.964e-05,MCMC
89.93620278992,1.828e-05,MCMC
93.46978841592,1.8e-05,MCMC
84.12443901092,1.916e-05,MCMC
78.43472757792,1.836e-05,MCMC
89.08653139392,1.924e-05,MCMC
88.42735873392,1.988e-05,MCMC
91.59586498692,1.884e-05,MCMC
104.14924894592,1.73e-05,MCMC
112.11812618292,2.07333333333333e-05,MCMC
108.36299944092,2.02e-05,MCMC
115.07581575692,1.85333333333333e-05,MCMC
99.86563314492,2.01e-05,MCMC
105.11765625092,1.77333333333333e-05,MCMC
94.38849692792,1.74333333333333e-05,MCMC
94.04724793592,1.93333333333333e-05,MCMC
96.30700186392,2.25666666666667e-05,MCMC
105.79142814592,1.48e-05,MCMC


==> benchmarks/pcfg-wppl-9.csv <==
time,prob,method
7.07639937944,5.4e-06,rejection
6.87277170844,5.4e-06,rejection
7.44106639444,7.4e-06,rejection
9.48358989444,4.6e-06,rejection
8.73413471344,6.6e-06,rejection
7.81847484744,6.2e-06,rejection
7.86653493944,6e-06,rejection
8.53427293144,4.8e-06,rejection
8.65214133044,4.6e-06,rejection
7.83179768844,4.8e-06,rejection
18.14920808144,5.7e-06,rejection
17.60079180544,6.5e-06,rejection
17.47770735744,5.5e-06,rejection
17.22543430044,6.9e-06,rejection
17.53210558044,6e-06,rejection
18.00957600544,4.9e-06,rejection
17.95658344044,5.9e-06,rejection
17.57245078844,5.3e-06,rejection
18.11453767444,5.8e-06,rejection
17.16768863044,5e-06,rejection
24.61329216344,5.86666666666667e-06,rejection
26.24299268844,6.13333333333333e-06,rejection
25.79939600044,5.6e-06,rejection
25.28287489444,4.33333333333333e-06,rejection
26.32940718144,5.73333333333333e-06,rejection
26.11802393844,5.6e-06,rejection
26.26844598644,6.06666666666667e-06,rejection
26.11044636144,5.2e-06,rejection
25.46820551244,5.33333333333333e-06,rejection
26.93099524644,5.8e-06,rejection
34.41129339244,5.15e-06,rejection
34.28066214544,5.7e-06,rejection
34.88529337244,5.7e-06,rejection
32.91339352444,6.75e-06,rejection
34.51727580944,6.5e-06,rejection
34.14114138844,4.7e-06,rejection
35.33307567644,5.65e-06,rejection
34.41968381144,5.8e-06,rejection
34.65520396644,6.2e-06,rejection
34.54955292044,5.75e-06,rejection
44.73211781644,5.36e-06,rejection
42.95609450644,5.8e-06,rejection
43.84377335844,5.48e-06,rejection
45.64040423644,6e-06,rejection
44.46069771344,4.96e-06,rejection
44.72284720344,5.16e-06,rejection
43.97871045944,5.48e-06,rejection
44.36335328044,5.28e-06,rejection
43.20234045144,5.6e-06,rejection
43.52431828944,5.32e-06,rejection
52.47242811344,5.7e-06,rejection
51.69536815144,6.46666666666667e-06,rejection
53.63898076044,6.2e-06,rejection
54.67226709144,5.23333333333333e-06,rejection
52.46520298744,6e-06,rejection
53.07505035244,5.83333333333333e-06,rejection
54.09762039844,5.4e-06,rejection
53.20391289644,5.46666666666667e-06,rejection
52.99606902544,5.2e-06,rejection
55.43305864544,6.16666666666667e-06,rejection
64.94989473944,5.14285714285714e-06,rejection
63.16209665944,4.68571428571429e-06,rejection
62.31661603044,6.17142857142857e-06,rejection
63.49977252644,5.34285714285714e-06,rejection
61.52549542644,5.71428571428571e-06,rejection
64.86553405044,5.48571428571429e-06,rejection
62.73446963644,5.25714285714286e-06,rejection
63.55351188644,5.42857142857143e-06,rejection
63.13513212644,6.02857142857143e-06,rejection
63.92052759644,5.54285714285714e-06,rejection
70.94067163044,5.125e-06,rejection
72.81501693444,5.225e-06,rejection
71.29666066444,6.075e-06,rejection
71.17777122944,5.425e-06,rejection
71.67328074544,5.6e-06,rejection
72.48950606244,5.375e-06,rejection
71.64468116944,5.625e-06,rejection
68.93184545544,5.575e-06,rejection
72.72405046544,5.95e-06,rejection
72.30838088744,5.175e-06,rejection
81.78062092944,5.22222222222222e-06,rejection
83.17619832044,5.53333333333333e-06,rejection
82.23981999944,5.68888888888889e-06,rejection
80.97250206444,4.95555555555556e-06,rejection
84.31384980444,4.93333333333333e-06,rejection
82.48313669044,5.51111111111111e-06,rejection
83.45503167444,5.68888888888889e-06,rejection
82.76706980844,5.48888888888889e-06,rejection
82.26196976044,5.53333333333333e-06,rejection
82.71843218144,5.28888888888889e-06,rejection
97.75610841644,5.54e-06,rejection
96.99368945944,5.86e-06,rejection
96.33127788244,5.4e-06,rejection
101.31820445344,6.22e-06,rejection
98.52210872744,5.56e-06,rejection
98.52841286744,5.54e-06,rejection
96.12688477444,5.64e-06,rejection
98.09234226344,5.64e-06,rejection
98.38173212044,5.42e-06,rejection
96.11502205444,5.36e-06,rejection
2.55328663644,4e-06,SMC
1.92140337444,1.6e-05,SMC
3.83375674844,6e-06,SMC
2.31019745744,2e-06,SMC
2.08377708844,6e-06,SMC
4.10055337444,2e-06,SMC
1.94805110444,4e-06,SMC
3.54637189644,4e-06,SMC
2.10924432144,1e-05,SMC
2.09287770744,0,SMC
5.54418234644,8e-06,SMC
5.68138107944,6e-06,SMC
4.14141959844,5e-06,SMC
5.65294253144,4e-06,SMC
5.45868538744,5e-06,SMC
4.35941468344,2e-06,SMC
5.09712671244,1e-05,SMC
5.88548754844,7e-06,SMC
4.50221007344,7e-06,SMC
5.23572500044,6e-06,SMC
9.61943802744,7.33333333333333e-06,SMC
7.92987622044,6.66666666666667e-06,SMC
7.67900210444,4.66666666666667e-06,SMC
7.79956491044,5.33333333333333e-06,SMC
8.30640126844,8e-06,SMC
7.79618478344,6.66666666666667e-06,SMC
8.44353416044,4e-06,SMC
8.48869102244,3.33333333333333e-06,SMC
7.93760445544,2.66666666666667e-06,SMC
9.18529923244,4e-06,SMC
10.88102321344,5.5e-06,SMC
10.10187502444,6e-06,SMC
12.29820661144,2e-06,SMC
11.13758012444,8.5e-06,SMC
9.64391361744,9.5e-06,SMC
12.14060418044,8e-06,SMC
10.51634998844,6.5e-06,SMC
10.12367878044,6e-06,SMC
10.17567057444,7.5e-06,SMC
11.94367990444,6.5e-06,SMC
14.53368581844,7.2e-06,SMC
14.96202297544,4.8e-06,SMC
15.06931886944,6e-06,SMC
14.90872850144,4.4e-06,SMC
14.95479090744,7.2e-06,SMC
14.54908289844,4.8e-06,SMC
15.21242571444,6.4e-06,SMC
15.03435707444,8e-06,SMC
15.30597072044,5.6e-06,SMC
14.98376951744,7.2e-06,SMC
23.80155708744,6.33333333333333e-06,SMC
26.98830886644,4.66666666666667e-06,SMC
26.07325540644,3.33333333333333e-06,SMC
22.93186290144,6.66666666666667e-06,SMC
24.08072887944,5.66666666666667e-06,SMC
27.54605152444,5e-06,SMC
22.09157764344,3.33333333333333e-06,SMC
22.48647817844,7e-06,SMC
23.80450757444,5e-06,SMC
24.36245430644,6e-06,SMC
13.47060834444,5.4e-06,incrementalMH
13.89801541544,8.8e-06,incrementalMH
12.68014181444,7.2e-06,incrementalMH
12.56771461844,5.8e-06,incrementalMH
14.52019645444,7.8e-06,incrementalMH
12.22105883544,2.8e-06,incrementalMH
14.62116615644,9.8e-06,incrementalMH
12.25211912844,4.6e-06,incrementalMH
14.19708749444,6.6e-06,incrementalMH
12.37334731044,8.2e-06,incrementalMH
25.98426779444,5.1e-06,incrementalMH
25.23324707444,3.7e-06,incrementalMH
26.89206441844,4.4e-06,incrementalMH
26.79599255544,4.3e-06,incrementalMH
26.96084093244,3.2e-06,incrementalMH
25.74035817544,7.3e-06,incrementalMH
25.12369491444,3.8e-06,incrementalMH
26.90436051344,4.9e-06,incrementalMH
26.48674948244,5.1e-06,incrementalMH
25.23281791344,3.9e-06,incrementalMH
38.60413638844,7.73333333333333e-06,incrementalMH
39.49431218844,4.53333333333333e-06,incrementalMH
39.74340460044,4.66666666666667e-06,incrementalMH
39.18701835544,5.33333333333333e-06,incrementalMH
38.41120828944,4.13333333333333e-06,incrementalMH
38.23061482144,5.66666666666667e-06,incrementalMH
40.12069714044,5.73333333333333e-06,incrementalMH
38.57033367544,5.13333333333333e-06,incrementalMH
38.55990172544,5.06666666666667e-06,incrementalMH
38.52344070844,6.26666666666667e-06,incrementalMH
53.31289900444,6.4e-06,incrementalMH
54.37134057044,7e-06,incrementalMH
53.96961477044,5.6e-06,incrementalMH
51.56347299644,3.85e-06,incrementalMH
55.68630607844,5.2e-06,incrementalMH
53.81728771044,3.05e-06,incrementalMH
52.04860264244,5.45e-06,incrementalMH
52.41564456444,7.9e-06,incrementalMH
54.39409184144,3.85e-06,incrementalMH
53.93549358244,3.95e-06,incrementalMH
68.09128269644,5.56e-06,incrementalMH
68.37749366244,6.32e-06,incrementalMH
67.55715479144,7.08e-06,incrementalMH
67.85869274644,5.52e-06,incrementalMH
70.91764108544,6.4e-06,incrementalMH
69.34010455244,6.64e-06,incrementalMH
69.20042807944,6.92e-06,incrementalMH
68.15306717744,5.56e-06,incrementalMH
67.38176267344,5.64e-06,incrementalMH
68.66651668944,5.24e-06,incrementalMH
85.65779525444,5.26666666666667e-06,incrementalMH
82.40434526744,5.93333333333333e-06,incrementalMH
82.54900852144,7.03333333333333e-06,incrementalMH
82.84666031544,4.73333333333333e-06,incrementalMH
83.13994301844,6.5e-06,incrementalMH
81.26727767944,5.56666666666667e-06,incrementalMH
92.51259963744,6.63333333333333e-06,incrementalMH
83.11962349144,4.46666666666667e-06,incrementalMH
82.71032337244,5.1e-06,incrementalMH
83.22622250144,4.13333333333333e-06,incrementalMH
11.13147936492,7.6e-06,MCMC
11.84955679892,6.4e-06,MCMC
14.98292257692,7.8e-06,MCMC
16.26427371992,7.4e-06,MCMC
16.92457152892,2.8e-06,MCMC
16.42458840392,3.4e-06,MCMC
15.87968629992,2.2e-06,MCMC
14.12931091792,4.4e-06,MCMC
16.97818252592,5.8e-06,MCMC
14.56773176092,8.4e-06,MCMC
30.01494921592,3.3e-06,MCMC
32.62366957292,5e-06,MCMC
35.76466764392,3.5e-06,MCMC
30.32370047292,8e-06,MCMC
32.99338064992,5e-06,MCMC
31.03551944192,5.5e-06,MCMC
32.16654910892,4.6e-06,MCMC
29.37081017092,5.3e-06,MCMC
32.42635841792,7.7e-06,MCMC
33.22516867392,6.6e-06,MCMC
43.72427889192,7.73333333333333e-06,MCMC
49.57856809492,8e-06,MCMC
46.23467372792,5.46666666666667e-06,MCMC
48.41439231192,5.46666666666667e-06,MCMC
58.82707902092,5e-06,MCMC
45.47403704692,6.26666666666667e-06,MCMC
43.57461338192,4.8e-06,MCMC
45.44358645192,5.93333333333333e-06,MCMC
52.56617250792,6.93333333333333e-06,MCMC
44.25675247492,4.8e-06,MCMC
62.83977423092,6e-06,MCMC
68.76173921592,5.6e-06,MCMC
65.23693701792,7.15e-06,MCMC
66.03869103992,5.75e-06,MCMC
67.31223606892,6.65e-06,MCMC
67.39013114692,5.7e-06,MCMC
74.98309288092,6.15e-06,MCMC
67.32260635392,5.25e-06,MCMC
66.44244894192,5.35e-06,MCMC
62.14317873692,5.95e-06,MCMC
87.60995559192,4.52e-06,MCMC
91.43303320292,6.04e-06,MCMC
85.32541313392,5.32e-06,MCMC
89.93620278992,6.72e-06,MCMC
93.46978841592,4.84e-06,MCMC
84.12443901092,4.92e-06,MCMC
78.43472757792,4.96e-06,MCMC
89.08653139392,6.48e-06,MCMC
88.42735873392,8.44e-06,MCMC
91.59586498692,5.92e-06,MCMC
104.14924894592,4.66666666666667e-06,MCMC
112.11812618292,5.03333333333333e-06,MCMC
108.36299944092,5.1e-06,MCMC
115.07581575692,6.8e-06,MCMC
99.86563314492,5.9e-06,MCMC
105.11765625092,4.96666666666667e-06,MCMC
94.38849692792,5.3e-06,MCMC
94.04724793592,6.2e-06,MCMC
96.30700186392,5.9e-06,MCMC
105.79142814592,4.53333333333333e-06,MCMC


==> benchmarks/pcfg-wppl.csv <==
command,mean,stddev,median,user,system,min,max,parameter_method,parameter_size
node '/tmp/5000000 rejection.js',8.03111838274,0.8135102211396998,7.84916631394,8.37942206,0.13209200000000001,6.87277170844,9.48358989444,000000 rejection,5
node '/tmp/10000000 rejection.js',17.680608366440005,0.35649887239138145,17.586621296940002,18.408447360000004,0.3012757,17.16768863044,18.14920808144,000000 rejection,10
node '/tmp/15000000 rejection.js',25.916407997340002,0.6517409281389113,26.11423514994,26.60416146,0.4145847999999999,24.61329216344,26.930995246440002,000000 rejection,15
node '/tmp/20000000 rejection.js',34.41065760074001,0.6234327814941463,34.46847981044,35.15560445999999,0.5020011999999999,32.91339352444,35.333075676440004,000000 rejection,20
node '/tmp/25000000 rejection.js',44.14246573153999,0.8074559713671782,44.17103186994,46.07452526,0.6890677999999999,42.95609450644,45.64040423644,000000 rejection,25
node '/tmp/30000000 rejection.js',53.374995842240004,1.1173745223752705,53.13948162444,55.42504606,0.8280486,51.69536815144,55.43305864544,000000 rejection,30
node '/tmp/35000000 rejection.js',63.366305067839996,1.0593630991878182,63.330934592940004,67.98173836000001,1.1051087,61.52549542644,64.94989473944,000000 rejection,35
node '/tmp/40000000 rejection.js',71.60018652443999,1.1481483016400402,71.65898095744,75.91701065999999,1.1559227,68.93184545544,72.81501693444,000000 rejection,40
node '/tmp/45000000 rejection.js',82.61686312334,0.9199784040015498,82.60078443594,89.27385046,1.4504506000000001,80.97250206444,84.31384980444,000000 rejection,45
node '/tmp/50000000 rejection.js',97.81657830194,1.5740460887807817,97.92422533994,108.18667306,1.8756979999999999,96.11502205443999,101.31820445343999,000000 rejection,50
node '/tmp/500000 SMC.js',2.64995197094,0.8420004328944769,2.2097208894400002,4.07719706,0.24732489999999996,1.92140337444,4.10055337444,00000 SMC,5
node '/tmp/1000000 SMC.js',5.155857496139999,0.6145113670265595,5.34720519394,6.78066616,0.47638379999999997,4.14141959844,5.8854875484399995,00000 SMC,10
node '/tmp/1500000 SMC.js',8.318559618539998,0.6442652799648269,8.12200286194,13.144849959999998,0.6914953,7.679002104439999,9.61943802744,00000 SMC,15
node '/tmp/2000000 SMC.js',10.896258201940002,0.9503966533487175,10.69868660094,17.939085659999996,0.9209472,9.643913617439999,12.29820661144,00000 SMC,20
node '/tmp/2500000 SMC.js',14.95141529974,0.24809915782341352,14.972896246440001,26.97174956,1.1942777999999998,14.53368581844,15.30597072044,00000 SMC,25
node '/tmp/3000000 SMC.js',24.41667823684,1.8665440422789865,23.942618226940002,49.06970775999999,1.7277262999999998,22.09157764344,27.546051524440003,00000 SMC,30
node '/tmp/5000000 incrementalMH.js',13.280145557240001,0.9697211880649442,13.07537507944,13.97072116,0.25308830000000004,12.22105883544,14.62116615644,000000 incrementalMH,5
node '/tmp/10000000 incrementalMH.js',26.135439377439997,0.7627438411456656,26.235508638440002,28.275084660000005,0.49121830000000005,25.12369491444,26.96084093244,000000 incrementalMH,10
node '/tmp/15000000 incrementalMH.js',38.94450678934,0.6461753762319977,38.587235031940004,41.05376775999999,0.6447192,38.23061482144,40.12069714044,000000 incrementalMH,15
node '/tmp/20000000 incrementalMH.js',53.551475376140004,1.2423302718026763,53.87639064644,60.77359376,0.9375717,51.563472996440005,55.686306078440005,000000 incrementalMH,20
node '/tmp/25000000 incrementalMH.js',68.55441441544,1.0484162083255575,68.26528041993998,81.71720106000001,1.1899915999999997,67.38176267344,70.91764108544,000000 incrementalMH,25
node '/tmp/30000000 incrementalMH.js',83.94337990593999,3.2042817114577415,82.98314190343999,102.54459436000002,1.4749136000000003,81.26727767944,92.51259963743999,000000 incrementalMH,30
node '/tmp/5000000 MCMC.js',14.913230389819997,2.048836292544518,15.43130443842,15.730727879999998,0.30715502,11.13147936492,16.97818252592,000000 MCMC,5
node '/tmp/10000000 MCMC.js',31.99447733692,1.8812529315683426,32.29645376342,34.71852438,0.58585222,29.37081017092,35.76466764392,000000 MCMC,10
node '/tmp/15000000 MCMC.js',47.80941539112,4.810703349453685,45.85435538742,54.14790968,0.9571367199999999,43.574613381919995,58.827079020919996,000000 MCMC,15
node '/tmp/20000000 MCMC.js',66.84708356342001,3.5307064384052147,66.87734250541999,79.79250518,1.3513199200000001,62.14317873692,74.98309288092,000000 MCMC,20
node '/tmp/25000000 MCMC.js',87.94433148382,4.391096847141631,88.75694506392,104.95973777999998,1.6856638199999998,78.43472757792,93.46978841592,000000 MCMC,25
node '/tmp/30000000 MCMC.js',103.52236545962,7.284124320860141,104.63345259841999,133.76671498000002,2.0982353199999997,94.04724793592,115.07581575692,000000 MCMC,30

